Parallelization Techniques for Verifying Neural Networks

Inspired by recent successes with parallel optimization techniques for solving Boolean satisfiability, we investigate a set of strategies and heuristics that aim to leverage parallel computing to improve the scalability of neural network verification. We introduce an algorithm based on partitioning the verification problem in an iterative manner and explore two partitioning strategies, that work by partitioning the input space or by case splitting on the phases of the neuron activations, respectively. We also introduce a highly parallelizable pre-processing algorithm that uses the neuron activation phases to simplify the neural network verification problems. An extensive experimental evaluation shows the benefit of these techniques on both existing benchmarks and new benchmarks from the aviation domain. A preliminary experiment with ultra-scaling our algorithm using a large distributed cloud-based platform also shows promising results.

==> figures/scaling/interval/interval-split-scaling-raw.csv <==
net,prop,infra,jobs,runtime,initial_divides,divides,timeout,initial_timeout,timeout_factor,hash,trial,divide_strategy,max_depth,region,start_time,result
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.THREAD,4,5606.459537982941,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589499172.7531338,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,8,4283.2141399383545,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589515322.5037644,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,16,2144.9643824100494,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589485915.642761,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,4,7138.636822938919,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589499173.132862,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.THREAD,16,1338.1767845153809,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589492725.5570095,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.THREAD,8,3470.4487941265106,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589515360.9971733,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.THREAD,8,2905.8709576129913,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589518831.5082278,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.THREAD,8,3994.6775708198547,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589521441.2760656,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.THREAD,8,2797.0942912101746,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589519605.8095613,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.THREAD,4,6367.59054350853,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589505327.9027464,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,8,2754.676596879959,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589514971.2157955,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,16,1512.5999155044556,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589479721.9952025,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,4,6154.691807985306,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589499173.1342418,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,16,1352.4075000286102,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589484562.8083344,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.THREAD,16,1489.9111847877502,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589488060.6670244,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.THREAD,16,1897.0727348327637,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589494063.7846935,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,4,5665.63761305809,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589499173.131417,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,4,6197.976345539093,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589499173.1531954,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,8,3664.78311085701,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589511696.122703,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property3.txt,Infra.THREAD,16,4.934251546859741,0,2,3600,5,1.5,83ed157c,0,largest-interval,4,us-west-2,1589479665.5389483,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.THREAD,8,3715.241150856018,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589517725.9704802,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,8,3625.9207124710083,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589511696.116011,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property3.txt,Infra.GG_LOCAL,16,2.1724915504455566,0,2,3600,5,1.5,83ed157c,0,largest-interval,4,us-west-2,1589479678.5063868,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,16,1928.3267986774445,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589481235.0274003,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.THREAD,4,4909.961445093155,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589504779.275506,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,4,5106.722991466522,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589499173.1501598,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.THREAD,16,1305.4121539592743,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589491420.0869792,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.THREAD,16,1869.4010119438171,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589489550.6333907,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,8,3274.606652021408,3,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589511696.128228,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.THREAD,4,4650.3787977695465,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589504838.855126,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.THREAD,4,6162.928084611893,2,2,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589504279.9503372,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LOCAL,16,1398.6008536815643,4,3,7200,30,1.5,83ed157c,0,largest-interval,5,us-west-2,1589483163.7807202,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,5447.236302137375,2,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589408218.680247,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,5498.807840585709,2,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589408218.6387208,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,4154.1911079883575,2,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589408218.6503758,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,5469.898525238037,2,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589408218.662828,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,4872.006967306137,2,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589408218.6739197,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,6108.313405990601,2,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589408218.6336036,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,6087.5523018836975,2,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589408218.6786156,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,6091.104859828949,2,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589408218.6514885,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,4916.97772026062,2,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589408218.6839156,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,5390.370841741562,2,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589408218.6775904,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,5568.605084896088,2,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589408218.655343,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,5381.518362760544,2,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589408218.6773083,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,4158.076184749603,2,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589408218.693213,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,4844.358488321304,2,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589408218.631299,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,4,4127.506697654724,2,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589408218.6825962,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2452.964689731598,3,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589414327.5423443,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2883.154892683029,3,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589414327.5142663,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,3298.3401284217834,3,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589414327.5180328,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2893.6681015491486,3,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589414327.5604992,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,3739.82950592041,3,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589414327.5625267,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2467.9575066566467,3,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589414327.5753024,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,3279.868111848831,3,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589414327.5245233,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2920.288195848465,3,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589414327.5451918,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2915.800738096237,3,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589414327.5590742,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,3737.356466293335,3,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589414327.567721,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,3267.9679753780365,3,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589414327.540776,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2889.8584537506104,3,2,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589414327.552421,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2574.802569627762,3,2,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589414327.5695786,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,2924.8298585414886,3,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589414327.527315,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,8,3721.727679491043,3,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589414327.5455217,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1246.6842722892761,4,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589418067.988651,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1302.9791526794434,4,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589418067.9576914,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1252.1207706928253,4,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589418067.9725368,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1928.5415699481964,4,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589418067.9967136,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1204.3902275562286,4,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589418068.008335,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1301.1442294120789,4,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589418067.9858792,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1201.1053850650787,4,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589418067.9805863,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1254.2935252189636,4,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589418068.0084653,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1917.6052584648132,4,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589418067.9770973,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1907.215968132019,4,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589418068.0091224,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1696.6191153526306,4,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589418067.9534616,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1201.4610996246338,4,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589418067.9717853,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1313.2319593429565,4,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589418068.0028684,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1724.8324055671692,4,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589418067.9725342,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,16,1704.5644233226776,4,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589418068.008223,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,878.8471055030823,5,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589419997.1315475,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,812.208324432373,5,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589419997.1211317,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,838.8777785301208,5,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589419997.14294,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,1240.2353076934814,5,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589419997.1433797,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,840.3353090286255,5,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589419997.0900636,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,1301.6966083049774,5,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589419997.0948048,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,1265.162104845047,5,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589419997.1359432,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,833.6817190647125,5,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589419997.1174388,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,820.0476727485657,5,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589419997.119269,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,1036.3081450462341,5,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589419997.1388915,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,856.4674074649811,5,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589419997.112619,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,886.2027971744537,5,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589419997.1099427,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,1037.0279250144958,5,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589419997.1227572,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,1169.9278864860535,5,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589419997.087073,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,32,811.0343518257141,5,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589419997.140372,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,709.5906722545624,6,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589421299.251015,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,524.4405553340912,6,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589421299.2662208,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,519.1754274368286,6,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589421299.2183986,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,541.3910479545593,6,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589421818.7167,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,507.779776096344,6,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589421299.2297235,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,489.23880529403687,6,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589421299.2679472,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,418.19191241264343,6,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589421788.8157692,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,454.73168110847473,6,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589421906.0775306,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,606.5065534114838,6,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589421299.252157,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,620.6047117710114,6,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589421807.319467,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,453.7285578250885,6,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589421824.0254176,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,434.8646733760834,6,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589421810.0941675,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,510.55613446235657,6,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589421299.2133834,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,644.1376955509186,6,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589421299.2223928,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,64,1114.6260821819305,6,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589421943.6778057,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,276.15546679496765,7,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589337043.4176834,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,198.26462054252625,7,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589335489.3861763,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,218.48934507369995,7,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589336563.0687768,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,235.07468557357788,7,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589335761.0146415,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,280.83270835876465,7,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589345731.7964814,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,344.8881883621216,7,2,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589334706.0947459,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,196.67382740974426,7,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589342309.5938003,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,280.12738966941833,7,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589343834.6100197,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,257.611022233963,7,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589335175.2283714,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,272.5962224006653,7,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589341334.962213,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,278.91302704811096,7,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589346502.2363389,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,180.50572180747986,7,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589339544.2533417,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,180.06385326385498,7,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589339027.6838202,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,244.0238585472107,7,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589336318.7266088,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,234.61660766601562,7,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589340614.7131085,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,252.11426758766174,7,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589344469.6003637,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,261.22751092910767,7,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589336781.8665652,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,128,206.9724886417389,7,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589342842.7103534,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,256.35569953918457,8,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589352805.6103234,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,233.12114763259888,8,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589341101.5255637,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,199.58896231651306,8,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589340001.9174848,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,169.45111680030823,8,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589342672.9379041,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,187.80997967720032,8,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589343646.4859784,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,273.0059268474579,8,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589348076.888153,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,183.28928565979004,8,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589342125.9896016,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,208.9848654270172,8,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589345013.0272028,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,230.72005128860474,8,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589351026.0164406,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,181.73945474624634,8,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589341768.6519058,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,256.6151912212372,8,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589348537.260518,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,240.98043966293335,8,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589351953.1579998,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,194.7197995185852,8,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589345536.7609863,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,194.38397598266602,8,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589340420.013405,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,235.07872891426086,8,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589349820.870497,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,157.51155018806458,8,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589338509.2317648,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,153.40426301956177,8,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589338873.966885,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,247.75331497192383,8,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589348988.5371847,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,210.14007878303528,8,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589346291.781407,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,199.37203645706177,8,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589347686.0201292,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,240.55330348014832,8,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589349405.6095388,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,241.17906999588013,8,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589350620.3341541,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,234.39745092391968,8,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589351526.4926813,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,170.0303134918213,8,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589344299.2541747,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,233.02551889419556,8,3,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589350217.925745,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,171.354474067688,8,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589343261.5861876,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,201.24811387062073,8,3,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589346986.014409,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,270.08960461616516,8,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589352370.71589,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,198.24690341949463,8,3,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589347344.6996248,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,256,171.59211587905884,8,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589339372.3451397,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,251.5796618461609,9,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589340849.644264,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,156.7993266582489,9,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589347187.5801818,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,186.75206446647644,9,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589348350.2025409,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,314.04197907447815,9,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589345222.3916547,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,174.07083654403687,9,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589349646.4836588,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,217.82459259033203,9,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589340201.8811445,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,211.2752857208252,9,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589343049.9909766,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,174.89976716041565,9,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589341950.767204,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,146.51289319992065,9,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589346839.1658056,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,160.46655750274658,9,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589341607.8779068,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,168.7487645149231,9,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589350451.2722726,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,154.6057436466217,9,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589338148.3052287,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,175.94017887115479,9,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589352194.4622715,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,191.63736414909363,9,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589351761.205559,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,166.03712797164917,9,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589342506.5906403,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,276.53671979904175,9,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589339725.0703547,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,183.88574290275574,9,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589344115.0553193,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,206.5646891593933,9,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589338667.0910418,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,163.89005184173584,9,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589350861.8165329,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,168.70115303993225,9,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589349236.6082184,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,164.92289209365845,9,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589351361.2592971,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,190.85645747184753,9,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589347885.7118976,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,161.37295389175415,9,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589350056.2620366,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,163.96072673797607,9,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589339208.0667098,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,278.52285385131836,9,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589346012.9458857,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,142.4614143371582,9,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589347543.252395,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,290.6883113384247,9,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589344722.0268154,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,194.02038383483887,9,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589348794.1987011,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,212.862384557724,9,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589343433.3083236,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,512,164.17661666870117,9,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589352641.1255167,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,259.27122950553894,10,4,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589361060.0366335,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,241.37020587921143,10,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589363104.7895777,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,474.7547981739044,10,4,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589375942.034135,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,1107.120386838913,10,4,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589358317.5557215,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,256.9405183792114,10,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589374781.3216927,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,178.6688208580017,10,5,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589366244.5264158,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,153.44314050674438,10,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589367065.625973,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,334.88222789764404,10,4,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589370819.4164069,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,480.7580654621124,10,4,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589372208.7345393,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,213.98109555244446,10,5,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589363842.2185745,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,140.12589073181152,10,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589372068.2923458,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,196.5391240119934,10,5,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589365177.7883182,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,299.6290102005005,10,5,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589385535.762854,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,266.66337060928345,10,4,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589374514.3331583,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,305.3969831466675,10,5,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589353815.3241088,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,143.2016236782074,10,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589354310.644243,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,400.9382927417755,10,4,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589356738.297846,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,253.26140451431274,10,4,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589372689.8191843,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,189.292640209198,10,5,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589354121.0379958,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,278.46979308128357,10,4,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589364256.437464,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,154.55632996559143,10,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589357698.4572754,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,457.6023225784302,10,5,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589376918.6758764,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,189.0537564754486,10,5,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589370465.3583364,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,495.42006039619446,10,5,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589363346.4763896,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,205.6530420780182,10,4,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589366859.6553938,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,267.413321018219,10,2,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589386832.097429,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,157.9804072380066,10,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589365374.649467,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,205.00903582572937,10,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589375736.7031791,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,176.26033091545105,10,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589353638.745508,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,208.41149854660034,10,4,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589365847.1211503,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,158.32670521736145,10,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589369143.6150374,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,211.72749090194702,10,4,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589353426.712728,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,341.21028113365173,10,5,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589368600.0223148,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,284.09284234046936,10,4,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589366575.239504,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,347.4255299568176,10,5,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589355240.7832766,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,167.97487998008728,10,5,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589357530.1748817,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,324.9904365539551,10,5,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589367219.3897767,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,174.65699863433838,10,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589355065.8175228,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,192.35079288482666,10,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589369910.2766206,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,153.3135688304901,10,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589357334.4123387,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,205.9425003528595,10,5,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589360175.3173506,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,215.75688195228577,10,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589372943.386805,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,216.3590908050537,10,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589377596.0642507,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,364.7842764854431,10,4,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589369302.255081,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,139.9172079563141,10,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589364737.5140128,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,338.6550793647766,10,4,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589367870.657634,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,137.1913559436798,10,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589367733.150553,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,145.65285468101501,10,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589366055.835026,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,242.6069781780243,10,4,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589369667.3606012,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,492.19894099235535,10,5,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589359682.8087163,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,340.0824387073517,10,5,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589384882.9097803,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,223.82156920433044,10,4,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589371154.614653,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,142.5209836959839,10,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589356595.4602206,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,214.69381737709045,10,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589373829.908024,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,245.0513117313385,10,5,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589375491.331755,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,205.66622281074524,10,4,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589354859.8279343,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,307.9137990474701,10,5,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589385226.669138,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,201.9638020992279,10,4,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589364535.2233727,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,197.00727033615112,10,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589362240.4832335,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,332.7329640388489,10,5,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589371545.9221575,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,405.3487594127655,10,4,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589354454.1605928,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,188.13104367256165,10,5,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589367544.704213,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,201.7527997493744,10,5,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589368941.5443568,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,177.87062740325928,10,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589368421.8318684,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,237.86272478103638,10,4,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589362866.60779,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,191.54461240768433,10,4,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589361319.6205668,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,362.0884373188019,10,5,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589370102.9480772,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,497.3656520843506,10,5,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589361511.4833646,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,313.85068941116333,10,4,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589365532.9496856,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,428.4896197319031,10,4,7200,5,1.5,8984602f,2,largest-interval,5,us-west-2,1589362437.7997503,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,249.73875212669373,10,4,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589376417.1043115,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,199.58837604522705,10,5,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589364056.5204856,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,469.08786630630493,10,4,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589374044.932385,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,452.44089818000793,10,5,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589375038.5746608,Result.UNSAT
ACASXU_run2a_3_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,151.41306257247925,10,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589366423.51674,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,194.5214762687683,10,4,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589357139.552025,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,230.32615399360657,10,5,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589373599.270048,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,164.38328194618225,10,5,7200,30,1.5,8984602f,1,largest-interval,5,us-west-2,1589370654.7300417,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,463.9096932411194,10,4,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589357853.3338902,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,219.1754286289215,10,5,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589377376.5834055,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,238.55655550956726,10,5,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589360381.5657587,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,211.8999891281128,10,4,7200,15,1.5,8984602f,0,largest-interval,5,us-west-2,1589368209.6280913,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,257.51277923583984,10,4,7200,30,1.5,8984602f,0,largest-interval,5,us-west-2,1589359424.9973392,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,363.97587966918945,10,4,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589353062.4056988,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,439.2908067703247,10,4,7200,5,1.5,8984602f,1,largest-interval,5,us-west-2,1589360620.429407,Result.UNSAT
ACASXU_run2a_2_9_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,231.00611805915833,10,5,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589362009.1640017,Result.UNSAT
ACASXU_run2a_2_7_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,1006.6086611747742,10,5,7200,15,1.5,8984602f,1,largest-interval,5,us-west-2,1589355588.5299754,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,166.84694743156433,10,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589371378.7608829,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,439.4931380748749,10,5,7200,5,1.5,8984602f,0,largest-interval,5,us-west-2,1589373159.4605284,Result.UNSAT
ACASXU_run2a_5_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,251.21535539627075,10,4,7200,30,1.5,8984602f,2,largest-interval,5,us-west-2,1589376667.158682,Result.UNSAT
ACASXU_run2a_4_8_batch_2000.nnet,property1.txt,Infra.GG_LAMBDA,1000,189.00379848480225,10,5,7200,15,1.5,8984602f,2,largest-interval,5,us-west-2,1589371878.9802978,Result.UNSAT


==> figures/scaling/interval/interval-split-scaling.csv <==
jobs,infra,divide_strategy,rt_mean_net
4,gg-lambda,largest-interval,5195.514460420609
4,gg-local,largest-interval,6052.733116197586
4,thread,largest-interval,5539.463681793213
8,gg-lambda,largest-interval,3058.168255329132
8,gg-local,largest-interval,3520.640242433548
8,thread,largest-interval,3376.66655292511
16,gg-lambda,largest-interval,1475.7461409568787
16,gg-local,largest-interval,1667.3798900604247
16,thread,largest-interval,1579.9947740077973
32,gg-lambda,largest-interval,962.2402141571044
64,gg-lambda,largest-interval,554.1247693061829
128,gg-lambda,largest-interval,234.32852139472962
256,gg-lambda,largest-interval,183.83586134910584
512,gg-lambda,largest-interval,169.38671493530273
1000,gg-lambda,largest-interval,173.44471697807313


==> figures/scaling/relu/relu-split-scaling-raw.csv <==
net,prop,infra,jobs,runtime,initial_divides,divides,timeout,initial_timeout,timeout_factor,hash,trial,divide_strategy,region,start_time,result
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,4,393.3567292690277,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579837230.1457682,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,4,402.439249753952,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579837624.0078466,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,4,393.94422602653503,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579858104.950124,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,4,402.3169937133789,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579858499.407338,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,4,552.3776397705078,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579867823.5433707,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,4,391.76897644996643,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579884981.5704916,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,4,396.4724977016449,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579885373.8414426,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,4,550.3414852619171,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579900689.3573864,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,4,389.27551341056824,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579946148.25051,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,8,374.08739948272705,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579836473.7618217,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,8,381.71013593673706,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579836848.366925,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,8,379.1804337501526,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579857349.3890173,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,8,375.8017454147339,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579857729.077981,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,8,402.82856917381287,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579862683.5530019,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,8,377.8540678024292,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579884221.3944552,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,8,381.7827081680298,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579884599.7170856,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,8,408.94366002082825,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579895417.0912766,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,8,158.71958136558533,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579942171.4941525,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,16,361.5763087272644,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579828009.821287,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,16,139.81378865242004,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579828371.91239,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,16,360.5523111820221,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579856849.3588042,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,16,138.88776898384094,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579857210.4304016,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,16,345.777464389801,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579859065.71939,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.THREAD,16,358.74262738227844,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579883721.6939025,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LOCAL,16,140.36914110183716,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579884080.9554517,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,16,189.7729160785675,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579892023.7903326,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,16,215.0296995639801,4,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579939010.4831078,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,32,336.8721487522125,5,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579855507.8036628,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,32,339.3496346473694,5,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579888467.487618,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,32,161.72762060165405,5,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579936093.3159733,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,64,572.8554422855377,6,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579852288.5175405,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,64,572.3730752468109,6,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579884563.7420735,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,64,400.6083605289459,6,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579933205.2022252,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,128,220.18399333953857,7,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579848805.664386,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,128,341.47230768203735,7,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579880948.1721034,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,128,517.6931858062744,7,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579930110.2309704,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,256,377.14114904403687,8,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579845518.0910087,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,256,380.9617841243744,8,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579877648.6997404,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,256,93.5851743221283,8,2,3600,80,1.5,934b0782,10,split-relu,us-west-2,1579909201.7366462,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,256,97.17235922813416,8,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579927434.3331919,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,512,338.57335233688354,9,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579842578.3538973,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,512,340.44980359077454,9,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579874715.6075685,Result.UNSAT
mnist20x20.nnet,net20x20_ind10275_tar8_eps0.008.txt,Infra.GG_LAMBDA,512,343.4021990299225,9,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579907654.2650785,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,4,1161.7415597438812,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579840049.7317703,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,4,759.9823799133301,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579841211.9842277,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,4,1174.198983669281,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579862316.6156826,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,4,766.1985640525818,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579863491.3295517,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,4,800.4049642086029,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579868376.4425664,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,4,1217.2908573150635,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579889753.104341,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,4,711.3447737693787,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579890970.9054954,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,4,800.0568082332611,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579901240.2185364,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,4,645.7289938926697,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579946538.0489588,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,8,960.0061733722687,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579838026.6392167,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,8,1062.498435974121,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579838987.1649332,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,8,956.5319397449493,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579860310.9743536,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,8,1048.5314683914185,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579861268.016995,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,8,1326.531057357788,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579863086.9020631,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,8,956.3388559818268,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579887733.6902905,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,8,1062.4798300266266,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579888690.5536165,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,8,1330.7832140922546,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579895826.569369,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,8,638.6618940830231,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579942330.733494,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,16,812.016818523407,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579828511.7966602,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,16,583.9467961788177,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579829324.3190668,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,16,819.673734664917,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579858901.7954204,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,16,609.3652653694153,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579859412.0110724,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,16,588.9518556594849,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579859721.9509928,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.THREAD,16,817.8752999305725,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579885770.3816993,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LOCAL,16,587.9440174102783,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579887145.679457,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,16,610.4060568809509,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579892214.1742904,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,16,409.7969915866852,4,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579939226.038503,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,32,899.0532786846161,5,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579855845.2061095,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,32,896.8734283447266,5,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579888807.3839219,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,32,516.8567335605621,5,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579936255.553518,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,64,616.8793280124664,6,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579852861.8959594,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,64,578.4059443473816,6,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579885136.6400535,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,64,378.15972661972046,6,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579933606.3465278,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,128,614.7272701263428,7,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579849026.3847566,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,128,624.6319162845612,7,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579881290.1768522,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,128,576.6798214912415,7,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579930628.458984,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,256,538.9133958816528,8,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579845895.7743793,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,256,537.9198451042175,8,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579878030.1954293,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,256,533.9082021713257,8,2,3600,80,1.5,934b0782,10,split-relu,us-west-2,1579909295.8498514,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,256,531.7407402992249,8,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579927532.0504448,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,512,358.81503987312317,9,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579842917.4891229,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,512,357.6107053756714,9,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579875056.644896,Result.UNSAT
mnist20x20.nnet,net20x20_ind32063_tar6_eps0.008.txt,Infra.GG_LAMBDA,512,355.77487897872925,9,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579907998.2146885,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,4,2370.346427679062,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579845075.2555351,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,4,2342.3953742980957,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579847446.1124172,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,4,2881.1730234622955,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579869177.3733418,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,4,2452.058519601822,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579869419.7737434,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,4,2342.0733659267426,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579871872.3372543,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,4,2456.1093742847443,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579896540.4239445,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,4,2340.231897354126,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579898997.051268,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,4,2877.7243180274963,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579902040.8022165,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,4,2486.3393511772156,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579947184.3068476,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,8,1609.7783913612366,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579841972.1560485,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,8,1492.752182006836,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579843582.4308732,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,8,1633.951385974884,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579864414.0021086,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,8,1682.3760662078857,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579866309.4455807,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,8,1427.368090391159,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579867992.339395,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,8,1636.7997031211853,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579893454.9629421,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,8,1448.0940227508545,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579895092.2616928,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,8,1779.0537810325623,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579897157.8739688,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,8,1402.711928844452,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579942969.9099936,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,16,1128.0109102725983,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579829908.3347428,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,16,937.8007442951202,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579831036.865464,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,16,1075.6762149333954,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579860021.905049,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,16,1087.5909028053284,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579864257.598326,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,16,963.6930918693542,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579865345.6811543,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.THREAD,16,848.378310918808,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579891682.3180275,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LOCAL,16,923.6935617923737,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579892531.2017646,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,16,1083.6378903388977,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579892825.1285481,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,16,1103.3696064949036,4,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579939636.3659894,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,32,1049.243346452713,5,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579856744.7748022,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,32,1053.5207364559174,5,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579889704.7673817,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,32,1006.0837438106537,5,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579936772.9313226,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,64,697.4837732315063,6,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579853479.3047683,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,64,701.1013236045837,6,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579885715.5628586,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,64,1009.043534040451,6,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579933985.0301323,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,128,1044.6963860988617,7,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579849641.6478825,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,128,1042.0664775371552,7,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579881915.3467288,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,128,1003.5754489898682,7,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579931205.6720746,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,256,910.0100836753845,8,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579846435.234072,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,256,914.7172029018402,8,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579878568.6568933,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,256,962.2030248641968,8,2,3600,80,1.5,934b0782,10,split-relu,us-west-2,1579909830.3123343,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,256,959.9577102661133,8,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579928064.331651,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,512,982.807431936264,9,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579843276.872725,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,512,978.6757845878601,9,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579875414.78943,Result.UNSAT
mnist20x20.nnet,net20x20_ind3753_tar6_eps0.016.txt,Infra.GG_LAMBDA,512,980.0295765399933,9,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579925505.8843172,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,4,1085.145812511444,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579851656.8122444,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,4,1696.6755499839783,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579852742.4694986,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,4,1892.1265351772308,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579872059.058913,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,4,941.6421675682068,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579877393.3387384,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,4,1694.8260633945465,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579878335.5025804,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,4,1082.7858428955078,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579904675.502331,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,4,1889.8995056152344,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579904919.0530102,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,4,1693.3400182724,2,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579905758.806886,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,4,1464.523684978485,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579949671.1982052,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,8,822.3606803417206,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579849788.7017238,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,8,1045.1774809360504,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579850611.5691886,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,8,1123.0955131053925,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579866048.4776812,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,8,826.7070693969727,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579875525.7092972,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,8,1040.3335130214691,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579876352.9378808,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,8,1124.1962974071503,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579898937.4550202,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,8,827.1338176727295,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579902801.1342793,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,8,1046.6370131969452,3,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579903628.7945902,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,8,1147.6462297439575,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579944373.1550884,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,16,774.3078327178955,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579831974.7352147,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,16,686.2296087741852,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579832749.544409,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,16,969.898491859436,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579861098.0971014,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,16,612.185348033905,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579874214.483427,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,16,698.4821171760559,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579874827.1581197,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,16,889.4937682151794,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579893909.2920732,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.THREAD,16,770.3446452617645,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579901337.3549364,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LOCAL,16,692.8389427661896,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579902108.2232745,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,16,888.5574281215668,4,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579940740.2671201,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,32,613.3672077655792,5,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579857794.5426934,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,32,610.3482625484467,5,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579890758.8107157,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,32,828.5817952156067,5,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579937779.5437825,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,64,803.1908085346222,6,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579854177.3063104,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,64,806.5491886138916,6,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579887133.5537298,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,64,695.3755025863647,6,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579934994.610522,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,128,975.9813933372498,7,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579850686.880681,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,128,984.8178052902222,7,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579882957.947092,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,128,578.2778716087341,7,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579932209.7956007,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,256,888.3707036972046,8,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579847345.7734425,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,256,891.2082142829895,8,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579879483.9286342,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,256,672.5530142784119,8,2,3600,80,1.5,934b0782,10,split-relu,us-west-2,1579910793.0699182,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,256,670.2516605854034,8,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579929024.834229,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,512,699.9738032817841,9,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579844260.2547207,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,512,695.1050915718079,9,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579876394.0244699,Result.UNSAT
mnist20x20.nnet,net20x20_ind41028_tar0_eps0.016.txt,Infra.GG_LAMBDA,512,588.3259010314941,9,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579926486.4624982,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,4,616.6944794654846,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579855632.3387103,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,4,599.7374849319458,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579856249.5513906,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,4,763.337240934372,2,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579873951.7103536,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,4,629.168298959732,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579882490.4654293,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,4,601.4895317554474,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579883120.1351774,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,4,844.235200881958,2,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579906809.482883,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,4,617.9146194458008,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579926652.5974436,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,4,610.2871606349945,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579927271.025739,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,4,870.3030688762665,2,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579951136.2743664,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,8,599.7190113067627,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579854439.3384123,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,8,592.7018456459045,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579855039.5650988,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,8,650.9213180541992,3,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579867172.1025035,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,8,602.3826053142548,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579881295.8816457,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,8,591.6181871891022,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579881898.7767458,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,8,626.6619999408722,3,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579900062.1756005,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,8,551.2632551193237,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579925507.762386,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,8,593.0057306289673,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579926059.5207875,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,8,626.3724293708801,3,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579945521.3476434,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,16,619.1734621524811,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579833435.8407862,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,16,582.6652064323425,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579834055.5356085,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,16,614.5277988910675,4,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579862068.5051765,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,16,682.3743259906769,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579880030.3979013,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,16,582.5211617946625,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579880713.2894778,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,16,617.2599701881409,4,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579894799.3211727,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.THREAD,16,669.569709777832,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579907452.2193506,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LOCAL,16,582.1094512939453,4,2,3600,80,1.5,0e3c0a7e,2,split-relu,us-west-2,1579908122.306898,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,16,541.5695343017578,4,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579941629.3640032,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,32,656.7680191993713,5,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579858408.4316866,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,32,653.5617499351501,5,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579891369.6835682,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,32,401.30946493148804,5,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579938608.6538794,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,64,526.2869176864624,6,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579854981.0017385,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,64,526.343043088913,6,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579887940.6385317,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,64,402.26063656806946,6,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579935690.5135477,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,128,624.606653213501,7,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579851663.378189,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,128,619.9100906848907,7,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579883943.2957532,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,128,416.06903100013733,7,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579932788.6040397,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,256,570.4460117816925,8,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579848234.6851056,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,256,571.9519803524017,8,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579880375.6873949,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,256,414.6167266368866,8,2,3600,80,1.5,934b0782,10,split-relu,us-west-2,1579911466.1705344,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,256,414.0596182346344,8,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579929695.6417012,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,512,556.7742841243744,9,2,3600,80,1.5,0e3c0a7e,0,split-relu,us-west-2,1579844960.780744,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,512,558.4887623786926,9,2,3600,80,1.5,0e3c0a7e,1,split-relu,us-west-2,1579877089.661224,Result.UNSAT
mnist20x20.nnet,net20x20_ind54955_tar4_eps0.008.txt,Infra.GG_LAMBDA,512,358.4446187019348,9,2,3600,80,1.5,934b0782,2,split-relu,us-west-2,1579927075.3486755,Result.UNSAT


==> figures/scaling/relu/relu-split-scaling.csv <==
jobs,infra,divide_strategy,rt_mean_net
4,gg-lambda,split-relu,1313.8564889272054
4,gg-local,split-relu,1157.3207270304363
4,thread,split-relu,1132.2777916590373
8,gg-lambda,split-relu,958.7385906378428
8,gg-local,split-relu,906.032825978597
8,thread,split-relu,877.5012979984283
16,gg-lambda,split-relu,677.609273147583
16,gg-local,split-relu,588.6631502787272
16,thread,split-relu,714.8248365561168
32,gg-lambda,split-relu,668.2344780604045
64,gg-lambda,split-relu,619.1277736663818
128,gg-lambda,split-relu,679.0259768327077
256,gg-lambda,split-relu,596.5844300866127
512,gg-lambda,split-relu,566.2167488892873


==> figures/tricks/names-fixed.csv <==
name,benchmark_set,configuration,result,time
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,I,unsat,280
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,R,unsat,16
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,S+D,unsat,16
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,20
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,4
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,16
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,4
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,M,unsat,3
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,M,unsat,3
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,I,unsat,1895
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,M,unsat,41
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,R,unsat,25
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,S+D,unsat,25
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,24
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,S+P,unsat,34
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,24
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,I,unsat,6
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,M,unsat,7
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,S+D,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,S+P,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,S+D,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,I,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,M,unsat,6
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,S+D,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,S+P,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,M,unsat,2
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,R,unsat,6
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,S+D,unsat,6
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,I,unsat,4
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,M,unsat,5
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,S+D,unsat,3
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,M,unsat,4
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,I,unsat,15
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,M,unsat,2
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,I,unsat,4
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,M,unsat,8
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,S+D,unsat,6
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,M,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,S+D,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,S+P,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,I,unsat,3240
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,M,unsat,22
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,R,unsat,18
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,S+D,unsat,19
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,22
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,18
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,I,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,M,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,R,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,S+D,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,S+P,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,M,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,M,unsat,0
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,S+D,unsat,0
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,0
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,M,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,R,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,R,unsat,15
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,S+D,unsat,13
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,15
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,S+P,unsat,15
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,3
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,3
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,I,sat,19
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,M,sat,9
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,R,sat,16
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,S+D,sat,16
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,22
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,S+P,sat,22
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,9
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,I,sat,29
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,M,sat,18
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,R,sat,38
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,S+D,sat,34
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,22
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,S+P,sat,24
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,18
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,I,sat,36
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,M,sat,28
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,R,sat,33
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,S+D,sat,34
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,21
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,S+P,sat,22
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,Neurify,sat,14
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,21
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,14
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,I,unsat,1785
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,M,unsat,56
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,R,unsat,36
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,S+D,unsat,33
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,35
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,S+P,unsat,34
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,95
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,33
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,33
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,I,sat,15
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,M,sat,20
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,R,sat,14
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,S+D,sat,15
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,16
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,S+P,sat,17
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,14
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,I,unsat,176
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,M,unsat,15
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,R,unsat,18
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,S+D,unsat,19
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,21
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,S+P,unsat,20
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,3
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,15
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,3
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,I,sat,149
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,M,sat,93
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,R,sat,30
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,S+D,sat,31
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,59
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,S+P,sat,45
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,30
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,I,sat,225
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,M,sat,100
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,R,sat,16
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,S+D,sat,16
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,19
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,S+P,sat,20
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,Neurify,sat,2
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,16
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,2
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,I,sat,11
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,M,sat,9
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,R,sat,12
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,S+D,sat,13
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,16
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,S+P,sat,17
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,9
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,I,sat,1009
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,M,sat,767
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,R,sat,144
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,S+D,sat,134
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,135
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,S+P,sat,120
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,Neurify,sat,59
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,120
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,59
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,I,sat,14
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,M,sat,6
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,R,sat,4
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,S+D,sat,4
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,5
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,S+P,sat,6
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,4
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,I,sat,37
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,M,sat,27
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,R,sat,33
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,S+D,sat,32
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,24
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,S+P,sat,23
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,Neurify,sat,5
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,23
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,5
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,I,sat,35
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,M,sat,91
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,R,sat,30
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,S+D,sat,27
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,18
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,S+P,sat,21
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,18
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,I,unsat,1231
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,M,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,R,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,S+D,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,S+P,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,I,unsat,332
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,M,unsat,10
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,R,unsat,30
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,S+D,unsat,30
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,19
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,S+P,unsat,19
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,10
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,I,unsat,438
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,M,unsat,12
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,R,unsat,35
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,S+D,unsat,36
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,21
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,S+P,unsat,22
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,12
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,I,unsat,592
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,M,unsat,13
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,R,unsat,32
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,S+D,unsat,32
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,20
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,13
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,I,unsat,2654
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,M,unsat,10
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,R,unsat,33
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,S+D,unsat,34
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,22
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,S+P,unsat,24
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,10
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,I,unsat,70
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,M,unsat,13
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,R,unsat,15
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,S+D,unsat,16
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,26
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,S+P,unsat,17
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,13
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,I,unsat,2158
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,M,unsat,32
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,R,unsat,42
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,S+D,unsat,59
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,35
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,S+P,unsat,37
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,32
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,I,unsat,4
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,R,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,S+D,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,S+P,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,M,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,S+D,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,I,unsat,486
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,M,unsat,16
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,R,unsat,27
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,S+D,unsat,26
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,36
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,S+P,unsat,35
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,16
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,I,unsat,632
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,M,unsat,27
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,R,unsat,16
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,S+D,unsat,15
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,32
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,S+P,unsat,35
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,15
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,I,unsat,306
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,M,unsat,28
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,R,unsat,18
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,S+D,unsat,21
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,21
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,18
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,I,unsat,985
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,M,unsat,12
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,R,unsat,17
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,S+D,unsat,18
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,25
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,S+P,unsat,34
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,12
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,I,unsat,523
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,M,unsat,13
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,R,unsat,21
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,S+D,unsat,19
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,16
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,S+P,unsat,16
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,13
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,M,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,S+D,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,M,unsat,120
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,R,unsat,96
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,S+D,unsat,67
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,54
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,S+P,unsat,102
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,54
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,54
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,54
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,M,unsat,74
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,R,unsat,53
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,S+D,unsat,71
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,59
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,S+P,unsat,53
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,34
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,53
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,34
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,M,unsat,91
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,R,unsat,47
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,S+D,unsat,65
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,112
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,S+P,unsat,111
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,82
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,47
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,47
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,M,unsat,49
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,R,unsat,43
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,S+D,unsat,41
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,44
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,S+P,unsat,42
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,40
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,41
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,40
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,M,unsat,109
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,R,unsat,48
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,S+D,unsat,54
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,57
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,S+P,unsat,56
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,34
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,48
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,34
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,M,unsat,107
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,R,unsat,63
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,S+D,unsat,69
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,40
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,S+P,unsat,44
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,40
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,M,unsat,168
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,R,unsat,39
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,S+D,unsat,38
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,68
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,S+P,unsat,67
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,38
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,M,unsat,29
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,R,unsat,37
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,S+D,unsat,38
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,55
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,S+P,unsat,56
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,29
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,M,unsat,1059
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,R,unsat,451
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,S+D,unsat,317
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,423
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,S+P,unsat,404
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,619
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,317
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,317
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,M,unsat,688
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,R,unsat,292
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,S+D,unsat,305
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,289
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,S+P,unsat,294
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,301
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,289
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,289
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,M,unsat,1469
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,R,unsat,332
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,S+D,unsat,409
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,490
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,S+P,unsat,627
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,782
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,332
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,332
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,M,unsat,523
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,R,unsat,170
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,S+D,unsat,175
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,202
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,S+P,unsat,244
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,385
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,170
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,170
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,M,unsat,2061
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,R,unsat,602
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,S+D,unsat,464
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,576
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,S+P,unsat,643
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1082
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,464
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,464
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,M,unsat,1426
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,R,unsat,441
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,S+D,unsat,367
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,455
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,S+P,unsat,495
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,367
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,367
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,M,unsat,2748
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,R,unsat,812
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,S+D,unsat,970
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1096
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,S+P,unsat,811
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,588
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,811
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,588
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,M,unsat,2778
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,R,unsat,952
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,S+D,unsat,805
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1049
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1010
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,805
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,805
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,M,unsat,1871
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,R,unsat,587
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,S+D,unsat,600
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,808
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,S+P,unsat,859
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,535
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,587
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,535
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,M,unsat,2635
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,R,unsat,809
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,S+D,unsat,607
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,732
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,S+P,unsat,800
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1083
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,607
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,607
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,M,unsat,2007
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,R,unsat,611
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,S+D,unsat,526
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,634
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,S+P,unsat,748
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,526
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,526
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,M,unsat,2815
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,R,unsat,814
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,S+D,unsat,656
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,950
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,S+P,unsat,811
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,656
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,656
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,M,unsat,2054
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,R,unsat,582
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,S+D,unsat,495
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,662
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,S+P,unsat,667
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,495
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,495
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,M,unsat,2451
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,R,unsat,361
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,S+D,unsat,323
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,473
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,S+P,unsat,390
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,525
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,323
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,323
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,R,unsat,889
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,S+D,unsat,804
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,828
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,S+P,unsat,712
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,866
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,712
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,712
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,R,unsat,1387
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,S+D,unsat,1392
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1346
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1226
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1226
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1226
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,R,unsat,2002
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,S+D,unsat,1629
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1549
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1831
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1549
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1549
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,R,unsat,1029
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,S+D,unsat,715
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1139
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1038
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,715
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,715
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,I,unsat,2
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,M,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,R,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,S+D,unsat,13
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,S+P,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,2
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,M,unsat,1
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,I,unsat,94
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,M,unsat,44
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,R,unsat,29
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,S+D,unsat,30
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,23
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,S+P,unsat,23
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,Neurify,timeout,3600
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,23
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,23
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,I,unsat,1094
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,M,unsat,174
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,R,unsat,8
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,S+D,unsat,9
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,19
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,S+P,unsat,19
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,8
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,M,unsat,1
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,I,unsat,70
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,M,unsat,28
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,R,unsat,63
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,S+D,unsat,64
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,14
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,S+P,unsat,15
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,14
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,I,unsat,536
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,M,unsat,87
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,R,unsat,39
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,S+D,unsat,53
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,44
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,S+P,unsat,39
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,3
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,39
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,3
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,M,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,R,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,S+D,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,S+P,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,S+P,unsat,1
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,M,sat,2
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,M,sat,5
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,R,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,S+D,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,S+P,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,I,unsat,2012
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,M,unsat,158
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,R,unsat,194
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,S+D,unsat,203
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,23
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,S+P,unsat,23
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,23
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,I,unsat,257
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,M,unsat,65
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,R,unsat,25
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,S+D,unsat,32
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,19
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,S+P,unsat,19
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,19
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,I,unsat,39
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,M,unsat,15
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,R,unsat,16
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,S+D,unsat,18
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,12
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,S+P,unsat,12
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,12
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,I,unsat,2
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,I,unsat,48
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,M,unsat,6
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,R,unsat,5
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,S+D,unsat,5
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,21
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,S+P,unsat,6
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,5
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,I,unsat,6
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,M,unsat,42
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,R,unsat,183
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,S+D,unsat,219
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,44
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,S+P,unsat,41
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,6
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,I,unsat,2038
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,M,unsat,483
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,R,unsat,45
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,S+D,unsat,45
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,33
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,S+P,unsat,33
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,33
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,I,sat,210
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,M,sat,1255
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,R,sat,28
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,S+D,sat,29
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,123
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,S+P,sat,124
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,28
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,I,sat,9
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,M,sat,152
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,R,sat,10
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,S+D,sat,9
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,30
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,S+P,sat,30
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,9
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,I,sat,10
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,M,sat,1999
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,R,sat,10
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,S+D,sat,11
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,27
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,S+P,sat,27
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,Neurify,sat,1
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,10
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,1
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,M,unsat,105
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,R,unsat,104
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,S+D,unsat,114
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,16
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,S+P,unsat,21
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,16
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,M,unsat,58
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,R,unsat,1189
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,S+D,unsat,1068
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,728
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,S+P,unsat,1020
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,58
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,M,unsat,420
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,R,unsat,563
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,S+D,unsat,664
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,57
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,S+P,unsat,54
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,54
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,M,unsat,2
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,R,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,S+D,unsat,2
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,S+P,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,M,unsat,169
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,R,unsat,131
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,S+D,unsat,142
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,95
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,S+P,unsat,103
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,95
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,M,unsat,43
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,R,unsat,1489
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,S+D,unsat,1697
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,90
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,S+P,unsat,84
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,43
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,M,unsat,279
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,R,unsat,205
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,S+D,unsat,305
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,18
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,S+P,unsat,18
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,18
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,M,unsat,918
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,R,unsat,616
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,S+D,unsat,578
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,58
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,S+P,unsat,58
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,58
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,M,unsat,80
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,R,unsat,245
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,S+D,unsat,240
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,23
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,S+P,unsat,33
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,23
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,M,unsat,2952
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,R,unsat,2644
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,S+D,unsat,2397
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,S+D+P,unsat,2159
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,S+P,unsat,2171
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,unsat,2159
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,R,unsat,1227
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,S+D,unsat,1925
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,1340
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,S+P,unsat,709
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,709
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,49
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,S+P,unsat,49
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,49
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,2374
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,S+P,unsat,1374
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,1374
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,620
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,Neurify,sat,1
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,620
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,1
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,I,unsat,12
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,M,unsat,12
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,R,unsat,4
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,S+D,unsat,4
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,S+D+P,unsat,15
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,S+P,unsat,19
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,I,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,M,unsat,2
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,S+P,unsat,7
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,I,unsat,6
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,M,unsat,11
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,R,unsat,4
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,S+D+P,unsat,10
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,S+P,unsat,14
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,I,unsat,4
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,M,unsat,4
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,S+D,unsat,5
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,S+D+P,unsat,12
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,S+P,unsat,19
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,I,unsat,148
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,M,unsat,38
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,R,unsat,6
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,S+D,unsat,4
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,S+D+P,unsat,24
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,S+P,unsat,26
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,I,unsat,6
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,M,unsat,5
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,S+D,unsat,2
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,S+D+P,unsat,8
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,S+P,unsat,10
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,I,unsat,3
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,M,unsat,3
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,S+P,unsat,14
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,I,unsat,4
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,M,unsat,4
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,S+D,unsat,2
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,S+P,unsat,20
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,Virt.-All,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,I,unsat,3
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,M,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,S+P,unsat,13
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,I,unsat,10
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,M,unsat,11
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,S+P,unsat,18
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,Virt.-All,unsat,2
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,I,unsat,22
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,M,unsat,29
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,S+D+P,unsat,15
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,S+P,unsat,23
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,Virt.-All,unsat,3
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,I,unsat,6
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,M,unsat,6
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,S+D+P,unsat,7
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,S+P,unsat,19
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,I,unsat,10
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,M,unsat,3
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,S+D,unsat,4
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,S+P,unsat,8
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,I,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,M,unsat,8
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,R,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,S+D,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,S+D+P,unsat,7
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,S+P,unsat,7
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,Virt.-Marabou,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,I,unsat,4
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,M,unsat,4
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,S+P,unsat,8
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,I,unsat,5
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,M,unsat,7
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,S+P,unsat,10
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,I,unsat,8
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,M,unsat,14
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,R,unsat,4
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,S+D+P,unsat,12
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,S+P,unsat,15
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,I,unsat,7
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,M,unsat,10
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,S+P,unsat,8
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,I,unsat,10
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,M,unsat,15
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,S+D+P,unsat,10
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,S+P,unsat,21
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,I,unsat,8
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,M,unsat,12
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,R,unsat,6
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,S+D,unsat,10
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,S+P,unsat,16
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,6
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,I,unsat,9
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,M,unsat,5
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,S+D+P,unsat,10
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,S+P,unsat,9
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,I,unsat,5
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,M,unsat,2
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,S+D,unsat,2
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,S+P,unsat,5
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,I,unsat,3
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,M,unsat,6
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,S+D+P,unsat,8
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,S+P,unsat,7
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,I,unsat,7
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,M,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,S+P,unsat,5
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,Virt.-Marabou,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,I,unsat,884
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,M,unsat,28
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,R,unsat,18
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,S+D,unsat,14
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,S+D+P,unsat,22
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,S+P,unsat,21
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,Virt.-Marabou,unsat,14
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,I,unsat,1542
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,M,unsat,24
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,R,unsat,5
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,S+D,unsat,6
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,S+D+P,unsat,25
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,S+P,unsat,22
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,5
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,I,unsat,11
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,M,unsat,6
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,S+D+P,unsat,16
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,I,unsat,11
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,M,unsat,17
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,R,unsat,4
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,S+D,unsat,3
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,S+D+P,unsat,13
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,I,unsat,135
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,M,unsat,31
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,R,unsat,4
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,S+D+P,unsat,22
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,S+P,unsat,21
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,I,unsat,2512
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,M,unsat,36
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,R,unsat,11
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,S+D,unsat,25
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,S+D+P,unsat,29
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,S+P,unsat,28
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,11
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,Virt.-All,unsat,11
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,I,unsat,456
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,M,unsat,37
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,R,unsat,17
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,S+D,unsat,9
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,S+D+P,unsat,28
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,S+P,unsat,44
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,Neurify,unsat,10
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,Virt.-Marabou,unsat,9
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,Virt.-All,unsat,9
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,I,unsat,7
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,M,unsat,37
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,R,unsat,6
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,S+D+P,unsat,14
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,S+P,unsat,13
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,I,unsat,319
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,M,unsat,19
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,R,unsat,8
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,S+D,unsat,7
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,S+D+P,unsat,16
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,S+P,unsat,16
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,Virt.-Marabou,unsat,7
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,I,unsat,531
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,M,unsat,13
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,R,unsat,8
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,S+D,unsat,13
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,S+D+P,unsat,25
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,S+P,unsat,25
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,Neurify,unsat,2
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,Virt.-Marabou,unsat,8
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,Virt.-All,unsat,2
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,I,unsat,3
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,M,unsat,4
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,R,unsat,5
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,S+D,unsat,3
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,I,unsat,134
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,M,unsat,19
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,R,unsat,7
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,S+D,unsat,6
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,S+P,unsat,21
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,Virt.-Marabou,unsat,6
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,I,unsat,10
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,M,unsat,6
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,S+D+P,unsat,25
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,S+P,unsat,15
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,Neurify,unsat,2
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,Virt.-All,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,I,unsat,6
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,M,unsat,3
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,S+D,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,I,unsat,8
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,M,unsat,10
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,S+D,unsat,2
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,S+P,unsat,10
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,I,unsat,65
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,M,unsat,12
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,R,unsat,3
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,S+D+P,unsat,20
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,S+P,unsat,24
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,I,unsat,10
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,M,unsat,6
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,R,unsat,3
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,S+D,unsat,3
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,S+D+P,unsat,13
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,Neurify,unsat,7
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,Virt.-All,unsat,3
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,I,unsat,6
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,M,unsat,5
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,S+D,unsat,5
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,S+P,unsat,9
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,I,unsat,10
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,M,unsat,11
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,R,unsat,8
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,S+D,unsat,5
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,5
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,I,unsat,2097
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,M,unsat,35
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,R,unsat,23
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,S+D,unsat,16
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,S+D+P,unsat,51
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,S+P,unsat,34
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,16
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,Virt.-All,unsat,16
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,I,sat,1807
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,M,sat,1558
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,R,sat,885
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,S+D,sat,178
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,S+D+P,sat,896
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,S+P,sat,1153
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,Virt.-Marabou,sat,178
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,Virt.-All,sat,178
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,I,unsat,43
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,M,unsat,12
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,R,unsat,4
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,S+D,unsat,4
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,S+D+P,unsat,16
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,S+P,unsat,20
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,Neurify,unsat,0
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,I,sat,5
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,M,sat,3
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,R,sat,5
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,S+D,sat,9
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,S+D+P,sat,27
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,S+P,sat,21
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,Neurify,sat,0
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,Virt.-Marabou,sat,3
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,I,unsat,3148
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,M,unsat,77
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,R,unsat,27
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,S+D,unsat,46
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,S+D+P,unsat,69
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,S+P,unsat,39
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,Neurify,unsat,5
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,Virt.-Marabou,unsat,27
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,Virt.-All,unsat,5
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,I,sat,660
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,M,sat,417
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,R,sat,191
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,S+D,sat,138
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,S+D+P,sat,107
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,S+P,sat,162
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,Virt.-Marabou,sat,107
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,Virt.-All,sat,107
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,I,sat,6
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,M,sat,7
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,R,sat,6
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,S+D,sat,2
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,S+D+P,sat,31
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,S+P,sat,28
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,Neurify,sat,0
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,Virt.-Marabou,sat,2
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,I,unsat,133
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,M,unsat,36
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,R,unsat,6
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,S+D,unsat,7
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,S+D+P,unsat,49
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,S+P,unsat,20
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,Neurify,unsat,0
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,Virt.-Marabou,unsat,6
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,I,sat,308
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,M,sat,10
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,R,sat,22
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,S+D,sat,8
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,S+D+P,sat,27
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,S+P,sat,109
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,Neurify,sat,1
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,Virt.-Marabou,sat,8
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,Virt.-All,sat,1
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,I,sat,7
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,M,sat,2
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,R,sat,8
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,S+D,sat,4
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,S+D+P,sat,28
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,S+P,sat,31
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,Neurify,sat,5
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,Virt.-Marabou,sat,2
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,Virt.-All,sat,2
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,I,sat,35
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,M,sat,76
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,R,sat,4
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,S+D,sat,5
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,S+D+P,sat,48
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,S+P,sat,38
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,Neurify,sat,102
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,Virt.-Marabou,sat,4
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,Virt.-All,sat,4
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,I,sat,559
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,R,sat,294
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,S+D,sat,121
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,S+D+P,sat,145
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,S+P,sat,890
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,Virt.-Marabou,sat,121
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,Virt.-All,sat,121
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,I,sat,185
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,R,sat,669
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,S+D,sat,709
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,S+D+P,sat,802
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,S+P,sat,846
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,Neurify,sat,0
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,Virt.-Marabou,sat,185
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,I,sat,14
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,M,sat,3
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,R,sat,11
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,S+D,sat,10
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,S+D+P,sat,53
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,S+P,sat,72
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,Neurify,sat,0
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,Virt.-Marabou,sat,3
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,I,sat,72
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,M,sat,102
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,R,sat,6
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,S+D,sat,6
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,S+D+P,sat,32
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,S+P,sat,35
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,Neurify,sat,0
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,Virt.-Marabou,sat,6
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,Virt.-All,sat,0
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,I,sat,13
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,M,sat,6
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,R,sat,9
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,S+D,sat,13
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,S+D+P,sat,28
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,S+P,sat,28
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,Neurify,sat,0
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,Virt.-Marabou,sat,6
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,I,unsat,9
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,M,unsat,25
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,R,unsat,7
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,S+D,unsat,7
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,S+D+P,unsat,22
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,S+P,unsat,14
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,I,unsat,2339
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,M,unsat,374
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,R,unsat,17
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,S+D,unsat,15
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,S+D+P,unsat,35
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,S+P,unsat,42
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,15
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,I,unsat,23
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,M,unsat,49
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,R,unsat,13
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,S+D,unsat,10
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,S+D+P,unsat,16
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,S+P,unsat,17
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,10
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,I,unsat,17
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,M,unsat,1
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,R,unsat,8
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,S+D,unsat,5
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,S+D+P,unsat,13
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,S+P,unsat,13
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,Virt.-Marabou,unsat,1
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,I,unsat,22
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,M,unsat,42
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,R,unsat,8
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,S+D,unsat,12
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,S+D+P,unsat,35
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,S+P,unsat,21
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,Virt.-Marabou,unsat,8
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,I,unsat,42
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,M,unsat,77
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,R,unsat,11
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,S+D,unsat,18
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,S+D+P,unsat,20
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,S+P,unsat,20
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,11
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,I,unsat,13
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,M,unsat,27
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,R,unsat,8
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,S+D,unsat,8
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,S+D+P,unsat,19
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,S+P,unsat,18
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,8
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,I,unsat,162
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,M,unsat,226
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,R,unsat,18
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,S+D,unsat,8
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,S+D+P,unsat,19
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,S+P,unsat,26
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,Virt.-Marabou,unsat,8
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,I,unsat,224
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,M,unsat,184
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,R,unsat,15
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,S+D,unsat,15
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,S+D+P,unsat,25
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,S+P,unsat,26
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,Virt.-Marabou,unsat,15
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,I,unsat,46
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,M,unsat,20
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,R,unsat,7
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,S+D,unsat,12
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,S+D+P,unsat,16
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,S+P,unsat,19
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,I,unsat,13
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,M,unsat,7
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,R,unsat,5
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,S+D,unsat,5
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,S+D+P,unsat,13
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,S+P,unsat,15
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,Virt.-Marabou,unsat,5
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,I,unsat,1704
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,M,unsat,314
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,R,unsat,19
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,S+D,unsat,35
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,S+D+P,unsat,43
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,S+P,unsat,44
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,19
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,I,unsat,449
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,M,unsat,169
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,R,unsat,18
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,S+D,unsat,17
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,S+D+P,unsat,31
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,S+P,unsat,32
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,Virt.-Marabou,unsat,17
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,I,unsat,11
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,M,unsat,8
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,R,unsat,7
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,S+D,unsat,8
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,S+D+P,unsat,8
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,S+P,unsat,7
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,I,unsat,23
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,M,unsat,119
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,R,unsat,9
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,S+D,unsat,7
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,S+D+P,unsat,25
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,S+P,unsat,24
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,I,unsat,43
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,M,unsat,58
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,R,unsat,12
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,S+D,unsat,13
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,S+D+P,unsat,23
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,S+P,unsat,21
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,Virt.-Marabou,unsat,12
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,I,unsat,558
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,M,unsat,97
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,R,unsat,11
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,S+D,unsat,20
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,S+D+P,unsat,48
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,S+P,unsat,55
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,Virt.-Marabou,unsat,11
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,I,sat,509
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,M,sat,165
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,R,sat,241
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,S+D,sat,50
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,S+D+P,sat,176
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,S+P,sat,539
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,Neurify,sat,0
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,Virt.-Marabou,sat,50
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,I,sat,46
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,R,sat,335
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,S+D,sat,70
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,S+D+P,sat,86
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,S+P,sat,47
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,Neurify,sat,0
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,Virt.-Marabou,sat,46
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,I,sat,1566
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,S+D+P,sat,2849
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,Virt.-Marabou,sat,1566
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,I,sat,1360
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,R,sat,1645
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,S+D+P,sat,1211
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,Virt.-Marabou,sat,1211
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,I,unsat,393
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,M,unsat,381
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,R,unsat,37
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,S+D,unsat,39
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,S+D+P,unsat,226
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,S+P,unsat,231
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,Neurify,unsat,1
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,Virt.-Marabou,unsat,37
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,Virt.-All,unsat,1
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,I,unsat,148
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,M,unsat,342
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,R,unsat,48
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,S+D,unsat,69
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,S+D+P,unsat,222
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,S+P,unsat,146
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,Virt.-Marabou,unsat,48
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,I,unsat,861
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,M,unsat,736
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,R,unsat,113
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,S+D,unsat,48
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,S+D+P,unsat,169
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,S+P,unsat,134
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,Virt.-Marabou,unsat,48
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,I,unsat,83
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,M,unsat,95
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,R,unsat,73
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,S+D,unsat,29
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,S+D+P,unsat,108
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,S+P,unsat,104
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,29
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,I,unsat,1987
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,M,unsat,316
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,R,unsat,62
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,S+D,unsat,108
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,S+D+P,unsat,215
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,S+P,unsat,208
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,Virt.-Marabou,unsat,62
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,I,unsat,38
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,M,unsat,11
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,R,unsat,23
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,S+D,unsat,17
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,S+D+P,unsat,42
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,S+P,unsat,33
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,Virt.-Marabou,unsat,11
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,I,unsat,317
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,M,unsat,73
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,R,unsat,37
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,S+D,unsat,39
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,S+D+P,unsat,77
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,S+P,unsat,105
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,Virt.-Marabou,unsat,37
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,I,unsat,929
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,M,unsat,145
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,R,unsat,84
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,S+D,unsat,45
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,S+D+P,unsat,174
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,S+P,unsat,177
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,Virt.-Marabou,unsat,45
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,I,unsat,849
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,M,unsat,702
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,R,unsat,102
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,S+D,unsat,94
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,S+D+P,unsat,185
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,S+P,unsat,128
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,94
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,I,unsat,1857
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,M,unsat,1130
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,R,unsat,123
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,S+D,unsat,116
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,S+D+P,unsat,194
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,S+P,unsat,160
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,Virt.-Marabou,unsat,116
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,I,unsat,52
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,M,unsat,44
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,R,unsat,53
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,S+D,unsat,41
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,S+D+P,unsat,117
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,S+P,unsat,138
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,41
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,I,unsat,1016
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,M,unsat,923
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,R,unsat,88
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,S+D,unsat,81
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,S+D+P,unsat,204
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,S+P,unsat,229
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,Virt.-Marabou,unsat,81
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,I,unsat,89
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,M,unsat,11
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,R,unsat,56
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,S+D,unsat,47
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,S+D+P,unsat,118
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,S+P,unsat,98
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,Virt.-Marabou,unsat,11
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,I,unsat,430
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,M,unsat,1027
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,R,unsat,97
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,S+D,unsat,98
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,S+D+P,unsat,256
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,S+P,unsat,248
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,Virt.-Marabou,unsat,97
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,I,sat,2136
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,R,sat,376
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,S+D,sat,442
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,S+D+P,sat,1177
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,S+P,sat,1132
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,Neurify,sat,31
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,Virt.-Marabou,sat,376
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,Virt.-All,sat,31
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,I,sat,1923
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,R,sat,2136
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,S+D,sat,104
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,S+D+P,sat,162
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,S+P,sat,717
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,Neurify,sat,0
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,Virt.-Marabou,sat,104
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,I,sat,1821
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,S+D,sat,984
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,S+D+P,sat,568
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,Neurify,sat,2
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,Virt.-Marabou,sat,568
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,Virt.-All,sat,2
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,I,timeout,3600
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,M,unsat,181
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,R,unsat,34
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,S+D,unsat,34
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,S+D+P,unsat,64
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,S+P,unsat,67
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,Virt.-Marabou,unsat,34
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,Virt.-All,unsat,34
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,M,unsat,77
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,R,unsat,72
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,S+D,unsat,81
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,S+D+P,unsat,49
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,S+P,unsat,72
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,49
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,Virt.-All,unsat,49
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,M,unsat,150
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,R,unsat,19
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,S+D,unsat,26
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,S+D+P,unsat,58
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,S+P,unsat,59
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,Neurify,unsat,43
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,Virt.-Marabou,unsat,19
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,M,unsat,403
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,R,unsat,108
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,S+D,unsat,106
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,S+D+P,unsat,101
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,S+P,unsat,157
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,Virt.-Marabou,unsat,101
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,Virt.-All,unsat,101
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,M,unsat,70
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,R,unsat,23
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,S+D,unsat,19
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,S+D+P,unsat,44
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,S+P,unsat,32
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,Virt.-Marabou,unsat,19
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,M,unsat,151
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,R,unsat,50
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,S+D,unsat,66
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,S+D+P,unsat,80
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,S+P,unsat,86
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,Virt.-Marabou,unsat,50
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,Virt.-All,unsat,50
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,M,unsat,141
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,R,unsat,45
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,S+D,unsat,38
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,S+D+P,unsat,61
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,S+P,unsat,62
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,Neurify,unsat,12
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,38
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,Virt.-All,unsat,12
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,M,unsat,57
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,R,unsat,31
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,S+D,unsat,26
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,S+D+P,unsat,52
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,S+P,unsat,62
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,Neurify,unsat,19
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,Virt.-Marabou,unsat,26
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,M,unsat,27
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,R,unsat,7
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,S+D,unsat,10
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,S+D+P,unsat,23
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,S+P,unsat,24
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,Neurify,unsat,0
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,7
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,M,unsat,1232
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,R,unsat,750
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,S+D,unsat,1366
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,S+D+P,unsat,637
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,S+P,unsat,703
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,Virt.-Marabou,unsat,637
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,Virt.-All,unsat,637
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,M,unsat,210
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,R,unsat,57
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,S+D,unsat,52
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,S+D+P,unsat,122
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,S+P,unsat,93
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,52
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,Virt.-All,unsat,52
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,M,unsat,95
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,R,unsat,93
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,S+D,unsat,50
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,S+D+P,unsat,107
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,S+P,unsat,94
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,Neurify,unsat,19
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,Virt.-Marabou,unsat,50
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,M,unsat,392
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,R,unsat,180
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,S+D,unsat,188
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,S+D+P,unsat,252
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,S+P,unsat,168
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,Neurify,unsat,171
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,Virt.-Marabou,unsat,168
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,Virt.-All,unsat,168
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,M,unsat,155
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,R,unsat,78
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,S+D,unsat,83
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,S+D+P,unsat,81
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,S+P,unsat,88
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,Virt.-Marabou,unsat,78
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,Virt.-All,unsat,78
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,M,unsat,924
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,R,unsat,181
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,S+D,unsat,190
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,S+D+P,unsat,223
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,S+P,unsat,236
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,Virt.-Marabou,unsat,181
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,Virt.-All,unsat,181
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,M,unsat,356
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,R,unsat,63
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,S+D,unsat,47
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,S+D+P,unsat,70
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,S+P,unsat,100
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,Neurify,unsat,4
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,Virt.-Marabou,unsat,47
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,Virt.-All,unsat,4
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,M,unsat,234
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,R,unsat,76
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,S+D,unsat,96
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,S+D+P,unsat,80
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,S+P,unsat,75
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,Neurify,unsat,59
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,Virt.-Marabou,unsat,75
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,Virt.-All,unsat,59
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,M,unsat,80
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,R,unsat,20
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,S+D,unsat,19
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,S+D+P,unsat,30
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,S+P,unsat,52
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,Neurify,unsat,82
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,Virt.-Marabou,unsat,19
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,M,unsat,830
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,R,unsat,201
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,S+D,unsat,174
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,S+D+P,unsat,257
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,S+P,unsat,191
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,Virt.-Marabou,unsat,174
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,Virt.-All,unsat,174
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,M,unsat,135
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,R,unsat,55
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,S+D,unsat,34
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,S+D+P,unsat,69
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,S+P,unsat,72
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,Neurify,unsat,178
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,Virt.-Marabou,unsat,34
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,Virt.-All,unsat,34
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,M,unsat,1190
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,R,unsat,381
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,S+D,unsat,507
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,S+D+P,unsat,368
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,S+P,unsat,367
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,Virt.-Marabou,unsat,367
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,Virt.-All,unsat,367
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,M,unsat,361
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,R,unsat,70
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,S+D,unsat,57
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,S+D+P,unsat,81
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,S+P,unsat,101
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,Neurify,unsat,804
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,Virt.-Marabou,unsat,57
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,Virt.-All,unsat,57
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,M,unsat,495
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,R,unsat,382
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,S+D,unsat,329
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,S+D+P,unsat,322
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,S+P,unsat,424
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,Virt.-Marabou,unsat,322
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,Virt.-All,unsat,322
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,M,unsat,893
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,R,unsat,216
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,S+D,unsat,136
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,S+D+P,unsat,149
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,S+P,unsat,163
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,Virt.-Marabou,unsat,136
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,Virt.-All,unsat,136
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,M,unsat,199
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,R,unsat,97
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,S+D,unsat,98
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,S+D+P,unsat,128
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,S+P,unsat,122
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,Neurify,unsat,859
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,Virt.-Marabou,unsat,97
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,Virt.-All,unsat,97
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,M,unsat,2146
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,R,unsat,950
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,S+D,unsat,1004
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,S+D+P,unsat,555
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,S+P,unsat,699
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,Virt.-Marabou,unsat,555
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,Virt.-All,unsat,555
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,M,unsat,162
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,R,unsat,52
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,S+D,unsat,148
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,S+D+P,unsat,105
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,S+P,unsat,55
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,Virt.-Marabou,unsat,52
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,M,unsat,648
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,R,unsat,72
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,S+D,unsat,53
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,S+D+P,unsat,130
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,S+P,unsat,110
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,Virt.-Marabou,unsat,53
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,M,unsat,263
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,R,unsat,78
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,S+D,unsat,142
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,S+D+P,unsat,64
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,S+P,unsat,60
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,Virt.-Marabou,unsat,60
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,M,unsat,260
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,R,unsat,124
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,S+D,unsat,119
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,S+D+P,unsat,97
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,S+P,unsat,74
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,Virt.-Marabou,unsat,74
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,M,unsat,620
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,R,unsat,254
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,S+D,unsat,221
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,S+D+P,unsat,164
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,S+P,unsat,148
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,Virt.-Marabou,unsat,148
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,M,unsat,262
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,R,unsat,161
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,S+D,unsat,94
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,S+D+P,unsat,148
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,S+P,unsat,154
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,Neurify,unsat,66
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,Virt.-Marabou,unsat,94
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,Virt.-All,unsat,66
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,M,unsat,890
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,R,unsat,94
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,S+D,unsat,97
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,S+D+P,unsat,121
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,S+P,unsat,143
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,94
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,M,unsat,732
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,R,unsat,102
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,S+D,unsat,98
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,S+D+P,unsat,132
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,S+P,unsat,118
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,Virt.-Marabou,unsat,98
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,M,unsat,292
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,R,unsat,55
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,S+D,unsat,85
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,S+D+P,unsat,117
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,S+P,unsat,130
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,Virt.-Marabou,unsat,55
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,M,unsat,1697
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,R,unsat,113
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,S+D,unsat,131
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,S+D+P,unsat,175
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,S+P,unsat,180
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,113
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,M,unsat,2936
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,R,unsat,339
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,S+D,unsat,295
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,S+D+P,unsat,391
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,S+P,unsat,409
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,Virt.-Marabou,unsat,295
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,M,unsat,282
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,R,unsat,40
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,S+D,unsat,43
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,S+D+P,unsat,61
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,S+P,unsat,67
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,Virt.-Marabou,unsat,40
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,M,unsat,331
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,R,unsat,202
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,S+D,unsat,164
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,S+D+P,unsat,146
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,S+P,unsat,133
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,Virt.-Marabou,unsat,133
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,M,unsat,1837
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,R,unsat,217
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,S+D,unsat,203
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,S+D+P,unsat,286
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,S+P,unsat,248
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,Neurify,unsat,1
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,Virt.-Marabou,unsat,203
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,Virt.-All,unsat,1
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,M,unsat,2390
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,R,unsat,319
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,S+D,unsat,254
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,S+D+P,unsat,388
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,S+P,unsat,357
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,Neurify,unsat,2
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,254
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,Virt.-All,unsat,2
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,M,unsat,2218
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,R,unsat,355
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,S+D,unsat,212
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,S+D+P,unsat,179
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,S+P,unsat,171
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,Virt.-Marabou,unsat,171
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,M,unsat,1063
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,R,unsat,316
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,S+D,unsat,270
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,S+D+P,unsat,283
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,S+P,unsat,289
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,Neurify,unsat,2
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,Virt.-Marabou,unsat,270
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,Virt.-All,unsat,2
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,M,unsat,2086
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,R,unsat,420
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,S+D,unsat,327
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,S+D+P,unsat,412
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,S+P,unsat,498
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,Neurify,unsat,112
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,Virt.-Marabou,unsat,327
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,Virt.-All,unsat,112
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,M,unsat,773
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,R,unsat,359
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,S+D,unsat,208
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,S+D+P,unsat,143
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,S+P,unsat,258
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,Neurify,unsat,5
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,Virt.-Marabou,unsat,143
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,Virt.-All,unsat,5
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,M,unsat,530
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,R,unsat,148
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,S+D,unsat,121
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,S+D+P,unsat,152
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,S+P,unsat,156
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,Neurify,unsat,1
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,Virt.-Marabou,unsat,121
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,Virt.-All,unsat,1
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,M,unsat,692
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,R,unsat,49
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,S+D,unsat,204
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,S+D+P,unsat,123
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,S+P,unsat,156
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,49
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,M,unsat,935
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,R,unsat,89
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,S+D,unsat,91
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,S+D+P,unsat,194
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,S+P,unsat,260
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,89
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,M,unsat,1573
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,R,unsat,73
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,S+D,unsat,416
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,S+D+P,unsat,363
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,S+P,unsat,145
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,Neurify,unsat,51
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,Virt.-Marabou,unsat,73
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,Virt.-All,unsat,51
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,M,unsat,3417
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,R,unsat,97
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,S+D,unsat,143
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,S+D+P,unsat,237
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,S+P,unsat,253
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,97
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,M,unsat,782
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,R,unsat,92
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,S+D,unsat,88
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,S+D+P,unsat,237
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,S+P,unsat,111
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,Virt.-Marabou,unsat,88
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,M,unsat,2132
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,R,unsat,441
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,S+D,unsat,594
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,S+D+P,unsat,427
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,S+P,unsat,339
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,Virt.-Marabou,unsat,339
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,Virt.-All,unsat,339
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,M,unsat,3002
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,R,unsat,181
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,S+D,unsat,111
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,S+D+P,unsat,311
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,S+P,unsat,271
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,Virt.-Marabou,unsat,111
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,M,unsat,2795
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,R,unsat,196
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,S+D,unsat,94
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,S+D+P,unsat,282
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,S+P,unsat,413
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,Virt.-Marabou,unsat,94
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,M,unsat,660
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,R,unsat,105
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,S+D,unsat,103
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,S+D+P,unsat,237
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,S+P,unsat,304
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,Virt.-Marabou,unsat,103
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,M,unsat,2022
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,R,unsat,183
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,S+D,unsat,197
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,S+D+P,unsat,420
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,S+P,unsat,216
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,Virt.-Marabou,unsat,183
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,M,unsat,664
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,R,unsat,152
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,S+D,unsat,101
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,S+D+P,unsat,268
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,S+P,unsat,202
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,101
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,M,unsat,1491
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,R,unsat,200
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,S+D,unsat,299
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,S+D+P,unsat,320
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,S+P,unsat,273
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,Virt.-Marabou,unsat,200
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,M,unsat,389
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,R,unsat,99
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,S+D,unsat,68
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,S+D+P,unsat,214
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,S+P,unsat,248
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,Virt.-Marabou,unsat,68
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,M,unsat,875
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,R,unsat,113
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,S+D,unsat,143
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,S+D+P,unsat,140
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,S+P,unsat,185
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,113
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,M,unsat,661
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,R,unsat,152
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,S+D,unsat,140
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,S+D+P,unsat,257
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,S+P,unsat,240
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,Virt.-Marabou,unsat,140
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,M,unsat,2443
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,R,unsat,223
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,S+D,unsat,181
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,S+D+P,unsat,359
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,S+P,unsat,221
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,Virt.-Marabou,unsat,181
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,R,unsat,1012
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,S+D,unsat,1011
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,S+D+P,unsat,860
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,S+P,unsat,909
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,Virt.-Marabou,unsat,860
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,Virt.-All,unsat,860
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,R,unsat,2680
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,S+D,unsat,3259
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,S+D+P,unsat,2377
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,S+P,unsat,2654
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,Virt.-Marabou,unsat,2377
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,Virt.-All,unsat,2377
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,R,unsat,1009
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,S+D,unsat,1072
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,S+D+P,unsat,1046
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,S+P,unsat,973
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,Virt.-Marabou,unsat,973
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,Virt.-All,unsat,973
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,R,unsat,806
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,S+D,unsat,765
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,S+D+P,unsat,845
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,S+P,unsat,1184
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,765
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,Virt.-All,unsat,765
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,R,sat,89
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,S+D,sat,222
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,S+D+P,sat,236
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,S+P,sat,297
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,Virt.-Marabou,sat,89
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,Virt.-All,sat,89
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,R,unsat,691
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,S+D,unsat,1505
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,S+D+P,unsat,957
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,S+P,unsat,866
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,Virt.-Marabou,unsat,691
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,Virt.-All,unsat,691
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,R,unsat,928
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,S+D,unsat,915
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,S+D+P,unsat,1097
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,S+P,unsat,891
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,Virt.-Marabou,unsat,891
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,Virt.-All,unsat,891
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,R,unsat,1394
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,S+D,unsat,1583
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,S+D+P,unsat,1543
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,S+P,unsat,1475
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,Virt.-Marabou,unsat,1394
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,Virt.-All,unsat,1394
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,R,unsat,750
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,S+D,unsat,801
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,S+D+P,unsat,1022
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,S+P,unsat,741
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,Neurify,timeout,3600
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,Virt.-Marabou,unsat,741
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,Virt.-All,unsat,741
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,R,unsat,1518
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,S+D,unsat,1919
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,S+D+P,unsat,1469
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,S+P,unsat,1306
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,Neurify,unsat,2
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,Virt.-Marabou,unsat,1306
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,Virt.-All,unsat,2
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,R,unsat,239
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,S+D,unsat,140
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,S+D+P,unsat,175
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,S+P,unsat,160
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,140
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,R,unsat,3326
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,S+D,timeout,3600
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,S+D+P,unsat,2190
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,S+P,unsat,1789
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,Neurify,unsat,150
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,Virt.-Marabou,unsat,1789
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,Virt.-All,unsat,150
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,R,unsat,729
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,S+D,unsat,1079
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,S+D+P,unsat,625
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,S+P,unsat,1022
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,Neurify,timeout,3600
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,Virt.-Marabou,unsat,625
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,Virt.-All,unsat,625
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,R,unsat,358
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,S+D,unsat,308
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,S+D+P,unsat,342
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,S+P,unsat,430
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,308
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,R,unsat,524
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,S+D,unsat,691
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,S+D+P,unsat,457
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,S+P,unsat,383
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,Neurify,unsat,12
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,Virt.-Marabou,unsat,383
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,Virt.-All,unsat,12
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,R,unsat,1262
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,S+D,unsat,1463
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,S+D+P,unsat,1044
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,S+P,unsat,996
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,Neurify,unsat,20
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,Virt.-Marabou,unsat,996
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,Virt.-All,unsat,20
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,R,unsat,1857
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,S+D,unsat,1782
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,S+D+P,unsat,1638
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,S+P,unsat,1608
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,Neurify,unsat,2811
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,Virt.-Marabou,unsat,1608
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,Virt.-All,unsat,1608
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,R,sat,188
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,S+D,sat,65
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,S+D+P,sat,71
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,S+P,timeout,3600
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,Neurify,sat,0
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,Virt.-Marabou,sat,65
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,R,sat,828
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,S+D,sat,445
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,S+D+P,sat,256
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,S+P,sat,1168
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,Virt.-Marabou,sat,256
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,R,unsat,270
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,S+D,unsat,147
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,S+D+P,unsat,278
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,S+P,unsat,234
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,147
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,R,unsat,416
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,S+D,unsat,512
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,S+D+P,unsat,623
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,S+P,unsat,634
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,Virt.-Marabou,unsat,416
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,Virt.-All,unsat,416
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,R,unsat,337
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,S+D,unsat,274
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,S+D+P,unsat,612
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,S+P,unsat,754
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,274
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,R,unsat,381
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,S+D,unsat,298
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,S+D+P,unsat,445
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,S+P,unsat,538
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,298
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,R,unsat,110
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,S+D,unsat,114
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,S+D+P,unsat,552
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,S+P,unsat,268
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,Virt.-Marabou,unsat,110
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,R,unsat,598
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,S+D,unsat,317
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,S+D+P,unsat,526
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,S+P,unsat,484
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,Virt.-Marabou,unsat,317
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,R,unsat,565
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,S+D,unsat,595
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,S+D+P,unsat,696
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,S+P,unsat,722
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,Virt.-Marabou,unsat,565
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,R,unsat,1103
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,S+D,unsat,708
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,S+D+P,unsat,1099
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,S+P,unsat,1358
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,708
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,Virt.-All,unsat,708
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,R,unsat,1516
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,S+D,unsat,1305
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,S+D+P,unsat,1732
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,S+P,unsat,1819
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,1305
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,R,unsat,1211
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,S+D,unsat,1027
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,S+D+P,unsat,1605
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,S+P,unsat,1418
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,Neurify,unsat,1
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,Virt.-Marabou,unsat,1027
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,Virt.-All,unsat,1
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,R,unsat,1440
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,S+D,unsat,985
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,S+D+P,unsat,869
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,S+P,unsat,1662
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,869
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,R,unsat,733
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,S+D,unsat,822
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,S+D+P,unsat,1199
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,S+P,unsat,1139
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,Neurify,unsat,623
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,Virt.-Marabou,unsat,733
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,Virt.-All,unsat,623
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,R,unsat,329
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,S+D,unsat,348
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,S+D+P,unsat,532
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,S+P,unsat,264
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,Virt.-Marabou,unsat,264
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,R,unsat,858
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,S+D,unsat,994
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,S+D+P,unsat,646
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,S+P,unsat,665
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,Neurify,unsat,301
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,646
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,Virt.-All,unsat,301
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,R,unsat,2756
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,S+D,unsat,1935
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,S+D+P,unsat,1543
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,S+P,unsat,2155
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,Virt.-Marabou,unsat,1543
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,Virt.-All,unsat,1543
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,R,unsat,399
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,S+D,unsat,434
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,S+D+P,unsat,463
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,S+P,unsat,539
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,399
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,R,unsat,475
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,S+D,unsat,358
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,S+D+P,unsat,580
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,S+P,unsat,577
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,Neurify,unsat,4
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,358
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,Virt.-All,unsat,4
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,R,unsat,547
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,S+D,unsat,699
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,S+D+P,unsat,542
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,S+P,unsat,501
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,Virt.-Marabou,unsat,501
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,R,sat,88
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,S+D,sat,103
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,S+D+P,sat,136
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,S+P,sat,491
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,Neurify,sat,0
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,Virt.-Marabou,sat,88
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,R,unsat,214
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,S+D,unsat,339
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,S+D+P,unsat,298
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,S+P,unsat,266
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,Virt.-Marabou,unsat,214
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,R,unsat,2326
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,S+D,unsat,2391
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,S+D+P,unsat,2496
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,S+P,unsat,2088
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,Virt.-Marabou,unsat,2088
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,Virt.-All,unsat,2088
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,R,unsat,871
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,S+D,unsat,1057
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,S+D+P,unsat,767
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,S+P,unsat,814
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,Neurify,unsat,20
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,Virt.-Marabou,unsat,767
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,Virt.-All,unsat,20
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,R,unsat,854
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,S+D,unsat,1184
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,S+D+P,unsat,1407
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,S+P,unsat,1518
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,Virt.-Marabou,unsat,854
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,R,unsat,1811
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,S+D,unsat,1675
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,S+D+P,unsat,1595
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,S+P,unsat,2283
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,Neurify,unsat,2660
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,Virt.-Marabou,unsat,1595
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,Virt.-All,unsat,1595
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,R,unsat,594
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,S+D,unsat,660
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,S+D+P,unsat,963
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,S+P,unsat,1248
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,Neurify,unsat,3
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,Virt.-Marabou,unsat,594
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,Virt.-All,unsat,3
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,R,sat,1644
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,S+D,sat,749
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,S+D+P,sat,476
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,Neurify,sat,0
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,Virt.-Marabou,sat,476
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,R,unsat,1046
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,S+D,unsat,1235
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,S+D+P,unsat,1430
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,S+P,unsat,1495
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,Neurify,unsat,0
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,Virt.-Marabou,unsat,1046
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,Virt.-All,unsat,0
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,R,timeout,3600
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,S+D,unsat,3150
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,S+D+P,unsat,2074
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,S+P,unsat,2870
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,Neurify,unsat,56
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,Virt.-Marabou,unsat,2074
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,Virt.-All,unsat,56
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,R,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,S+D,sat,209
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,S+P,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,Neurify,sat,0
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,Virt.-Marabou,sat,209
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,S+D,sat,2935
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,S+D+P,sat,3311
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,Neurify,sat,1
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,Virt.-Marabou,sat,2935
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,Virt.-All,sat,1
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,R,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,S+D,unsat,2332
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,S+P,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,Virt.-Marabou,unsat,2332
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,Virt.-All,unsat,2332
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,R,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,S+D,unsat,2560
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,S+D+P,unsat,2315
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,S+P,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,Virt.-Marabou,unsat,2315
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,S+D,sat,635
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,S+D+P,sat,155
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,Neurify,sat,0
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,Virt.-Marabou,sat,155
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,S+D,sat,3511
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,S+D+P,sat,1822
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,S+P,sat,2152
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,Neurify,sat,2
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,Virt.-Marabou,sat,1822
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,Virt.-All,sat,2
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,R,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,S+D,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,S+D+P,sat,3283
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,S+P,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,Virt.-Marabou,sat,3283
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,Virt.-All,sat,3283
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,S+D+P,sat,1152
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,Virt.-Marabou,sat,1152
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,R,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,S+D,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,S+D+P,unsat,3584
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,S+P,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,Virt.-Marabou,unsat,3584
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,Virt.-All,unsat,3584
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,R,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,S+D,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,S+D+P,unsat,3502
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,S+P,unsat,3090
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,Virt.-Marabou,unsat,3090
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,Virt.-All,unsat,3090
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,R,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,S+D,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,S+P,unsat,3549
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,Neurify,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,Virt.-Marabou,unsat,3549
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,Virt.-All,unsat,3549
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,Neurify,sat,1
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,Virt.-Marabou,sat,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,Virt.-All,sat,1
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,Neurify,sat,1
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,Virt.-Marabou,sat,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,Virt.-All,sat,1
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,Neurify,sat,2
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,Virt.-Marabou,sat,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,Virt.-All,sat,2
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,S+D,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,Neurify,unsat,86
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,Virt.-Marabou,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,Virt.-All,unsat,86
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,S+D,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,Neurify,unsat,288
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,Virt.-Marabou,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,Virt.-All,unsat,288
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,S+D,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,Neurify,unsat,1056
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,Virt.-Marabou,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,Virt.-All,unsat,1056
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,I,unsat,288
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,R,unsat,502
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,S+D,unsat,320
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,S+D+P,unsat,296
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,S+P,unsat,372
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,288
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,I,unsat,213
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,R,unsat,909
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,S+D,unsat,211
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,S+D+P,unsat,306
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,S+P,unsat,290
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,211
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,I,unsat,876
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,R,unsat,1152
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,S+D,unsat,926
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,S+D+P,unsat,927
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,S+P,unsat,851
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,Neurify,unsat,21
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,851
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,21
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,I,unsat,142
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,M,unsat,1328
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,R,unsat,187
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,S+D,unsat,123
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,S+D+P,unsat,167
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,S+P,unsat,170
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,123
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,I,unsat,442
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,R,unsat,1047
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,S+D,unsat,415
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,S+D+P,unsat,443
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,S+P,unsat,581
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,415
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,I,unsat,1588
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,R,unsat,1550
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,S+D,unsat,1544
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,S+D+P,unsat,1753
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,S+P,unsat,1564
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,Neurify,unsat,16
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1544
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,16
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,I,unsat,464
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,R,unsat,837
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,S+D,unsat,386
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,S+D+P,unsat,404
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,S+P,unsat,502
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,Neurify,unsat,4
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,386
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,4
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,I,unsat,404
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,R,unsat,670
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,S+D,unsat,374
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,S+D+P,unsat,484
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,S+P,unsat,359
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,359
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,I,unsat,161
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,M,unsat,1222
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,R,unsat,195
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,S+D,unsat,138
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,S+D+P,unsat,166
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,S+P,unsat,165
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,138
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,I,unsat,1027
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,R,unsat,1674
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,S+D,unsat,1064
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,S+D+P,unsat,958
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,S+P,unsat,905
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,Neurify,unsat,4
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,905
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,4
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,I,unsat,270
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,R,unsat,459
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,S+D,unsat,349
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,S+D+P,unsat,314
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,S+P,unsat,321
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,270
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,I,unsat,219
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,M,unsat,3063
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,R,unsat,387
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,S+D,unsat,181
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,S+D+P,unsat,247
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,S+P,unsat,305
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,Neurify,unsat,3
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,181
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,3
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,I,unsat,1495
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,R,unsat,2781
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,S+D,unsat,1660
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,S+D+P,unsat,1670
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,S+P,unsat,1513
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,Neurify,unsat,28
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1495
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,28
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,I,unsat,277
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,M,unsat,3039
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,R,unsat,485
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,S+D,unsat,237
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,S+D+P,unsat,333
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,S+P,unsat,336
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,237
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,I,unsat,3115
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,S+D,unsat,3432
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,S+D+P,unsat,3041
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,S+P,unsat,2608
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,Neurify,unsat,30
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2608
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,30
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,I,unsat,259
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,M,unsat,3272
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,R,unsat,483
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,S+D,unsat,294
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,S+D+P,unsat,363
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,S+P,unsat,354
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,259
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,I,unsat,2709
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,S+D,unsat,3125
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,S+D+P,unsat,2433
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,S+P,unsat,2393
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,Neurify,unsat,21
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2393
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,21
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,I,unsat,392
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,R,unsat,596
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,S+D,unsat,479
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,S+D+P,unsat,525
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,S+P,unsat,481
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,Neurify,unsat,3
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,392
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,3
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,I,unsat,2121
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,S+D,unsat,2864
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,S+D+P,unsat,2328
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,S+P,unsat,2013
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,Neurify,unsat,6
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2013
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,6
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,I,unsat,482
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,R,unsat,1005
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,S+D,unsat,615
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,S+D+P,unsat,620
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,S+P,unsat,617
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,482
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,I,unsat,25
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,M,unsat,113
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,R,unsat,23
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,S+D,unsat,26
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,S+D+P,unsat,88
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,S+P,unsat,93
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,23
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,I,unsat,1586
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,R,unsat,1726
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,S+D,unsat,1229
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,S+D+P,unsat,1298
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,S+P,unsat,1534
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,Neurify,unsat,9
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1229
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,9
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,I,unsat,101
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,M,unsat,1491
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,R,unsat,278
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,S+D,unsat,163
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,S+D+P,unsat,184
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,S+P,unsat,171
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,101
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,I,unsat,3152
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,S+D,unsat,2594
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,S+D+P,unsat,2679
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,S+P,unsat,2733
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,Neurify,unsat,17
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2594
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,17
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,I,unsat,958
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,R,unsat,1262
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,S+D,unsat,1165
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,S+D+P,unsat,1103
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,S+P,unsat,995
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,Neurify,unsat,5
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,958
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,5
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,I,unsat,51
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,M,unsat,315
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,R,unsat,102
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,S+D,unsat,52
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,S+D+P,unsat,92
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,S+P,unsat,93
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,51
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,I,unsat,2372
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,R,unsat,2008
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,S+D,unsat,3223
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,S+D+P,unsat,1995
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,S+P,unsat,2352
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,Neurify,unsat,93
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1995
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,93
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,I,unsat,126
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,M,unsat,1308
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,R,unsat,170
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,S+D,unsat,111
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,S+D+P,unsat,165
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,S+P,unsat,182
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,111
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,I,unsat,2477
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,S+D,unsat,2008
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,S+D+P,unsat,2144
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,S+P,unsat,1917
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,Neurify,unsat,24
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1917
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,24
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,I,unsat,114
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,M,unsat,1837
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,R,unsat,237
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,S+D,unsat,109
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,S+D+P,unsat,175
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,S+P,unsat,177
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,109
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,I,unsat,2631
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,R,unsat,2937
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,S+D,unsat,1967
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,S+D+P,unsat,2218
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,S+P,unsat,2719
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,Neurify,unsat,24
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1967
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,24
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,I,unsat,64
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,M,unsat,392
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,R,unsat,157
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,S+D,unsat,70
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,S+D+P,unsat,139
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,S+P,unsat,108
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,64
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,I,unsat,2083
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,R,unsat,2534
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,S+D,unsat,1944
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,S+D+P,unsat,2117
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,S+P,unsat,1894
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,Neurify,unsat,52
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1894
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,52
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,I,unsat,146
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,M,unsat,1843
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,R,unsat,268
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,S+D,unsat,163
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,S+D+P,unsat,203
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,S+P,unsat,202
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,146
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,I,unsat,188
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,M,unsat,3201
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,R,unsat,452
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,S+D,unsat,176
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,S+D+P,unsat,199
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,S+P,unsat,218
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,176
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,I,unsat,270
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,R,unsat,423
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,S+D,unsat,297
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,S+D+P,unsat,372
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,S+P,unsat,358
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,270
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,I,unsat,210
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,M,unsat,3481
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,R,unsat,388
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,S+D,unsat,249
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,S+D+P,unsat,274
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,S+P,unsat,297
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,210
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,I,unsat,175
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,M,unsat,3022
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,R,unsat,323
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,S+D,unsat,190
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,S+D+P,unsat,253
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,S+P,unsat,262
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,175
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,I,unsat,1063
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,R,unsat,1684
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,S+D,unsat,1133
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,S+D+P,unsat,1307
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,S+P,unsat,1325
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,Neurify,unsat,9
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1063
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,9
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,I,unsat,197
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,M,unsat,3110
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,R,unsat,400
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,S+D,unsat,236
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,S+D+P,unsat,285
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,S+P,unsat,259
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,Neurify,unsat,3
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,197
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,3
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,I,unsat,74
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,M,unsat,418
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,R,unsat,144
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,S+D,unsat,66
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,S+D+P,unsat,123
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,S+P,unsat,120
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,66
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,I,unsat,2118
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,R,unsat,2706
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,S+D,unsat,2216
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,S+D+P,unsat,2000
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,S+P,unsat,2074
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,Neurify,unsat,23
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2000
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,23
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,I,sat,9
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,M,sat,146
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,R,sat,9
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,S+D,sat,6
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,S+D+P,sat,69
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,S+P,sat,68
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,I,sat,674
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,M,sat,1003
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,R,sat,1011
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,S+D,sat,645
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,S+D+P,sat,747
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,S+P,sat,548
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,548
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,Virt.-All,sat,548
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,I,sat,8
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,M,sat,93
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,R,sat,20
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,S+D,sat,319
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,S+D+P,sat,364
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,S+P,sat,156
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,I,sat,62
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,M,sat,407
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,R,sat,7
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,S+D,sat,44
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,S+D+P,sat,88
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,S+P,sat,111
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,I,unsat,1261
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,R,unsat,1157
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,S+D,unsat,890
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,S+D+P,unsat,996
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,S+P,unsat,920
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,Neurify,unsat,23
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,890
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,Virt.-All,unsat,23
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,I,sat,299
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,R,sat,49
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,S+D,sat,30
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,S+D+P,sat,115
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,S+P,sat,103
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,30
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,I,sat,340
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,M,sat,90
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,R,sat,146
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,S+D,sat,12
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,S+D+P,sat,61
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,S+P,sat,470
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,M,sat,181
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,R,sat,127
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,S+D,sat,7
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,S+D+P,sat,60
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,S+P,sat,64
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,I,sat,93
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,M,sat,849
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,R,sat,36
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,S+D,sat,25
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,S+D+P,sat,75
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,S+P,sat,136
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,25
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,I,sat,14
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,M,sat,800
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,R,sat,12
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,S+D,sat,40
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,S+D+P,sat,134
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,S+P,sat,76
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,I,sat,10
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,M,sat,19
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,R,sat,48
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,S+D,sat,53
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,S+D+P,sat,130
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,S+P,sat,95
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,10
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,I,sat,7
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,M,sat,6
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,R,sat,7
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,S+D,sat,287
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,S+D+P,sat,390
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,S+P,sat,110
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,I,sat,28
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,M,sat,16
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,R,sat,58
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,S+D,sat,48
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,S+D+P,sat,102
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,S+P,sat,105
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,16
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,I,sat,7
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,M,sat,106
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,R,sat,11
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,S+D,sat,47
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,S+D+P,sat,143
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,S+P,sat,59
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,M,sat,609
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,R,sat,256
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,S+D,sat,123
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,S+D+P,sat,221
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,S+P,sat,73
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,I,sat,56
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,M,sat,677
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,R,sat,68
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,S+D,sat,53
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,S+D+P,sat,100
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,S+P,sat,105
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,Neurify,sat,3105
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,53
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,Virt.-All,sat,53
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,I,sat,8
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,M,sat,379
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,R,sat,50
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,S+D,sat,134
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,S+D+P,sat,135
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,S+P,sat,57
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,I,sat,6
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,M,sat,693
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,R,sat,15
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,S+D,sat,8
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,S+D+P,sat,60
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,S+P,sat,59
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,Neurify,sat,1
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,Virt.-All,sat,1
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,I,sat,24
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,M,sat,1028
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,R,sat,12
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,S+D,sat,29
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,S+D+P,sat,120
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,S+P,sat,83
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,I,sat,6
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,M,sat,365
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,R,sat,9
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,S+D,sat,5
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,S+D+P,sat,63
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,S+P,sat,63
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,5
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,I,unsat,884
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,R,unsat,1040
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,S+D,unsat,984
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,S+D+P,unsat,793
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,S+P,unsat,823
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,Neurify,unsat,15
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,793
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,Virt.-All,unsat,15
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,I,sat,21
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,M,sat,39
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,R,sat,18
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,S+D,sat,46
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,S+D+P,sat,87
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,S+P,sat,64
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,18
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,Virt.-All,sat,18
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,I,sat,57
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,M,sat,389
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,R,sat,8
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,S+D,sat,28
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,S+D+P,sat,61
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,S+P,sat,105
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,I,unsat,2824
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,R,unsat,2376
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,S+D,unsat,1773
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,S+D+P,unsat,1908
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,S+P,unsat,1927
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,Neurify,unsat,50
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,1773
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,Virt.-All,unsat,50
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,I,sat,986
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,R,sat,82
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,S+D,sat,520
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,S+D+P,sat,295
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,S+P,sat,1986
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,82
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,Virt.-All,sat,82
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,I,sat,14
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,M,sat,9
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,R,sat,121
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,S+D,sat,18
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,S+D+P,sat,82
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,S+P,sat,174
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,Neurify,sat,17
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,9
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,Virt.-All,sat,9
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,I,sat,110
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,M,sat,146
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,R,sat,61
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,S+D,sat,67
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,S+D+P,sat,166
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,S+P,sat,210
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,Neurify,sat,419
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,61
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,Virt.-All,sat,61
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,M,sat,138
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,R,sat,14
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,S+D,sat,51
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,S+D+P,sat,148
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,S+P,sat,148
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,I,sat,8
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,M,sat,3387
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,R,sat,10
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,S+D,sat,46
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,S+D+P,sat,295
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,S+P,sat,125
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,I,sat,9
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,M,sat,7
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,R,sat,19
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,S+D,sat,12
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,S+D+P,sat,56
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,S+P,sat,50
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,I,sat,15
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,M,sat,385
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,R,sat,941
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,S+D,sat,1317
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,S+D+P,sat,803
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,S+P,sat,50
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,Neurify,sat,610
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,15
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,Virt.-All,sat,15
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,I,sat,82
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,M,sat,563
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,R,sat,27
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,S+D,sat,98
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,S+D+P,sat,200
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,S+P,sat,185
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,27
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,I,sat,345
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,R,sat,971
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,S+D,sat,103
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,S+D+P,sat,197
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,S+P,sat,459
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,103
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,Virt.-All,sat,103
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,I,sat,1057
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,M,sat,909
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,R,sat,368
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,S+D,sat,390
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,S+D+P,sat,505
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,S+P,sat,1358
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,368
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,Virt.-All,sat,368
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,M,sat,2005
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,R,sat,49
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,S+D,sat,8
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,S+D+P,sat,57
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,S+P,sat,57
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,I,unsat,492
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,R,unsat,548
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,S+D,unsat,395
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,S+D+P,unsat,459
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,S+P,unsat,400
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,Neurify,unsat,1
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,395
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,Virt.-All,unsat,1
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,I,sat,95
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,M,sat,431
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,R,sat,49
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,S+D,sat,6
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,S+D+P,sat,99
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,S+P,sat,67
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,I,sat,9
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,M,sat,194
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,R,sat,13
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,S+D,sat,20
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,S+D+P,sat,111
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,S+P,sat,98
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,9
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,I,sat,47
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,R,sat,58
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,S+D,sat,580
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,S+D+P,sat,344
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,S+P,sat,164
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,Neurify,sat,14
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,47
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,Virt.-All,sat,14
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,I,sat,48
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,M,sat,52
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,R,sat,48
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,S+D,sat,7
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,S+D+P,sat,63
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,S+P,sat,106
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,Virt.-All,sat,7
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,I,sat,11
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,M,sat,8
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,R,sat,50
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,S+D,sat,34
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,S+D+P,sat,64
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,S+P,sat,66
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,I,sat,244
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,R,sat,119
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,S+D,sat,58
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,S+D+P,sat,138
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,S+P,sat,159
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,58
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,I,sat,6
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,M,sat,1081
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,R,sat,8
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,S+D,sat,132
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,S+D+P,sat,126
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,S+P,sat,56
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,I,unsat,296
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,M,unsat,1566
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,R,unsat,374
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,S+D,unsat,300
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,S+D+P,unsat,411
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,S+P,unsat,365
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,Neurify,unsat,4
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,296
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,4
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,I,unsat,759
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,M,unsat,2702
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,R,unsat,733
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,S+D,unsat,643
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,S+D+P,unsat,734
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,S+P,unsat,677
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,Neurify,unsat,3
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,643
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,3
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,I,unsat,69
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,M,unsat,113
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,R,unsat,57
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,S+D,unsat,41
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,S+D+P,unsat,74
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,S+P,unsat,84
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,Neurify,unsat,16
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,41
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,16
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,I,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,M,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,R,sat,4
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,S+D,sat,4
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,S+D+P,sat,32
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,S+P,sat,32
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,Neurify,sat,0
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,Virt.-Marabou,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,Virt.-All,sat,0
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,I,unsat,20
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,M,unsat,132
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,R,unsat,22
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,S+D,unsat,20
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,S+D+P,unsat,129
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,S+P,unsat,113
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,20
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,I,unsat,5
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,M,unsat,25
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,R,unsat,10
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,S+D,unsat,5
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,S+D+P,unsat,15
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,S+P,unsat,15
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,5
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,I,unsat,5
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,M,unsat,15
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,R,unsat,6
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,S+D+P,unsat,8
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,S+P,unsat,9
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,I,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,M,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,R,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,S+D,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,S+D+P,sat,30
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,S+P,sat,41
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,Neurify,sat,0
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,Virt.-Marabou,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,Virt.-All,sat,0
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,I,unsat,61
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,M,unsat,62
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,R,unsat,91
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,S+D,unsat,28
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,S+D+P,unsat,47
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,S+P,unsat,49
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,Neurify,unsat,4
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,28
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,4
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,I,unsat,841
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,M,unsat,1529
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,R,unsat,357
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,S+D,unsat,928
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,S+D+P,unsat,744
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,S+P,unsat,804
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,Neurify,unsat,163
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,357
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,163
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,I,unsat,7
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,M,unsat,24
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,R,unsat,16
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,S+D,unsat,7
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,S+D+P,unsat,46
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,S+P,unsat,39
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,7
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,M,unsat,5
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,R,unsat,5
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,S+D+P,unsat,8
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,S+P,unsat,9
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,I,unsat,430
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,M,unsat,2320
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,R,unsat,324
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,S+D,unsat,393
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,S+D+P,unsat,480
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,S+P,unsat,398
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,Neurify,unsat,8
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,324
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,8
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,I,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,M,unsat,4
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,R,unsat,7
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,S+D,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,S+D+P,unsat,12
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,S+P,unsat,11
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,I,unsat,188
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,M,unsat,1033
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,R,unsat,182
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,S+D,unsat,127
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,S+D+P,unsat,170
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,S+P,unsat,211
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,Neurify,unsat,6
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,127
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,6
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,I,unsat,8
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,M,unsat,54
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,R,unsat,69
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,S+D,unsat,10
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,S+D+P,unsat,67
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,S+P,unsat,65
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,M,unsat,53
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,R,unsat,20
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,S+D,unsat,5
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,S+D+P,unsat,33
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,S+P,unsat,34
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,Neurify,unsat,8
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,4
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,I,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,M,unsat,45
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,R,unsat,18
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,S+D,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,S+D+P,unsat,64
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,S+P,unsat,76
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,I,unsat,205
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,M,unsat,773
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,R,unsat,272
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,S+D,unsat,196
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,S+D+P,unsat,239
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,S+P,unsat,250
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,Neurify,unsat,36
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,196
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,36
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,I,sat,3
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,M,sat,4
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,R,sat,4
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,S+D,sat,5
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,S+D+P,sat,21
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,S+P,sat,18
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,Neurify,sat,0
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,Virt.-Marabou,sat,3
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,Virt.-All,sat,0
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,I,unsat,12
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,M,unsat,88
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,R,unsat,33
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,S+D,unsat,20
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,S+D+P,unsat,68
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,S+P,unsat,93
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,Neurify,unsat,5
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,12
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,5
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,I,unsat,21
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,M,unsat,174
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,R,unsat,165
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,S+D,unsat,26
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,S+D+P,unsat,69
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,S+P,unsat,71
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,21
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,I,unsat,133
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,M,unsat,361
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,R,unsat,166
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,S+D,unsat,115
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,S+D+P,unsat,155
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,S+P,unsat,214
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,Neurify,unsat,15
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,115
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,15
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,I,unsat,21
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,M,unsat,79
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,R,unsat,24
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,S+D,unsat,22
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,S+D+P,unsat,41
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,S+P,unsat,45
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,Neurify,unsat,6
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,21
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,6
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,I,unsat,24
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,M,unsat,338
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,R,unsat,65
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,S+D,unsat,37
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,S+D+P,unsat,88
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,S+P,unsat,76
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,24
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,M,unsat,20
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,R,unsat,9
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,S+D+P,unsat,15
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,S+P,unsat,14
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,I,unsat,378
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,M,unsat,1778
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,R,unsat,355
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,S+D,unsat,357
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,S+D+P,unsat,479
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,S+P,unsat,410
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,Neurify,unsat,5
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,355
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,5
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,I,unsat,58
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,M,unsat,174
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,R,unsat,61
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,S+D,unsat,61
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,S+D+P,unsat,88
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,S+P,unsat,123
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,58
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,I,unsat,31
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,M,unsat,98
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,R,unsat,75
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,S+D,unsat,28
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,S+D+P,unsat,74
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,S+P,unsat,61
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,Neurify,unsat,7
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,28
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,7
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,I,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,M,unsat,2
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,R,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,S+D,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,S+D+P,unsat,7
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,S+P,unsat,8
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,2
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,I,unsat,11
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,M,unsat,41
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,R,unsat,15
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,S+D,unsat,11
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,S+D+P,unsat,55
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,S+P,unsat,91
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,Neurify,unsat,2
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,2
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,I,unsat,8
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,M,unsat,48
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,R,unsat,13
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,S+D,unsat,9
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,S+D+P,unsat,23
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,S+P,unsat,22
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,I,unsat,202
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,M,unsat,465
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,R,unsat,162
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,S+D,unsat,306
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,S+D+P,unsat,211
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,S+P,unsat,275
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,Neurify,unsat,33
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,162
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,33
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,I,unsat,5
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,M,unsat,8
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,R,unsat,15
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,S+D,unsat,5
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,S+D+P,unsat,11
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,S+P,unsat,13
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,5
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,I,unsat,852
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,M,unsat,2918
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,R,unsat,448
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,S+D,unsat,848
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,S+D+P,unsat,985
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,S+P,unsat,1173
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,Neurify,unsat,176
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,448
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,176
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,I,unsat,32
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,M,unsat,88
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,R,unsat,40
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,S+D,unsat,26
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,S+D+P,unsat,91
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,S+P,unsat,88
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,Neurify,unsat,2
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,26
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,2
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,I,unsat,7
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,M,unsat,70
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,R,unsat,19
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,S+D,unsat,9
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,S+D+P,unsat,37
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,S+P,unsat,41
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,7
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,I,unsat,27
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,M,unsat,126
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,R,unsat,43
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,S+D,unsat,28
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,S+D+P,unsat,107
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,S+P,unsat,116
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,27
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,I,unsat,13
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,M,unsat,45
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,R,unsat,13
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,S+D,unsat,33
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,S+D+P,unsat,65
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,S+P,unsat,80
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,I,unsat,18
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,M,unsat,122
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,R,unsat,37
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,S+D,unsat,12
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,S+D+P,unsat,51
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,S+P,unsat,60
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,12
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,I,unsat,30
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,M,unsat,144
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,R,unsat,41
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,S+D,unsat,25
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,S+D+P,unsat,110
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,S+P,unsat,85
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,Neurify,unsat,237
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,25
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,25
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,I,unsat,13
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,M,unsat,79
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,R,unsat,26
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,S+D,unsat,13
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,S+D+P,unsat,43
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,S+P,unsat,44
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,I,unsat,67
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,M,unsat,443
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,R,unsat,141
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,S+D,unsat,89
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,S+D+P,unsat,74
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,S+P,unsat,90
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,67
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,I,unsat,8
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,M,unsat,67
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,R,unsat,22
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,S+D,unsat,8
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,S+D+P,unsat,39
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,S+P,unsat,47
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,M,unsat,23
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,R,unsat,15
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,S+D+P,unsat,28
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,S+P,unsat,22
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,I,sat,4
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,M,sat,1
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,R,sat,5
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,S+D,sat,5
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,S+D+P,sat,56
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,S+P,sat,68
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,Neurify,sat,0
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,Virt.-Marabou,sat,1
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,Virt.-All,sat,0
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,I,unsat,9
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,M,unsat,45
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,R,unsat,11
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,S+D,unsat,12
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,S+D+P,unsat,68
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,S+P,unsat,84
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,9
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,I,unsat,12
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,M,unsat,20
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,R,unsat,17
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,S+D,unsat,10
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,S+D+P,unsat,21
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,S+P,unsat,27
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,I,unsat,6
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,M,unsat,52
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,R,unsat,18
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,S+D,unsat,6
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,S+D+P,unsat,63
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,S+P,unsat,60
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,I,unsat,11
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,M,unsat,37
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,R,unsat,17
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,S+D,unsat,13
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,S+D+P,unsat,60
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,S+P,unsat,72
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,Neurify,unsat,3
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,3
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,I,unsat,58
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,M,unsat,264
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,R,unsat,100
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,S+D,unsat,30
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,S+D+P,unsat,77
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,S+P,unsat,105
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,30
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,I,unsat,18
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,M,unsat,172
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,R,unsat,72
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,S+D,unsat,19
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,S+D+P,unsat,81
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,S+P,unsat,84
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,18
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,I,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,M,unsat,5
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,R,unsat,6
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,S+D,unsat,4
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,S+D+P,unsat,26
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,S+P,unsat,21
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,I,unsat,6
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,M,unsat,16
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,R,unsat,10
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,S+D,unsat,7
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,S+D+P,unsat,12
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,S+P,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,I,unsat,4
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,M,unsat,18
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,R,unsat,11
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,S+D,unsat,4
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,S+D+P,unsat,43
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,S+P,unsat,44
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,I,unsat,36
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,M,unsat,353
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,R,unsat,86
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,S+D,unsat,30
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,S+D+P,unsat,132
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,S+P,unsat,122
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,30
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,I,unsat,25
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,M,unsat,102
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,R,unsat,83
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,S+D,unsat,55
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,S+D+P,unsat,75
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,S+P,unsat,72
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,25
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,I,unsat,13
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,M,unsat,29
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,R,unsat,10
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,S+D,unsat,10
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,S+D+P,unsat,30
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,S+P,unsat,28
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,I,unsat,15
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,M,unsat,84
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,R,unsat,18
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,S+D,unsat,19
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,S+D+P,unsat,40
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,S+P,unsat,63
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,Neurify,unsat,4
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,15
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,4
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,I,unsat,29
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,M,unsat,176
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,R,unsat,43
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,S+D,unsat,33
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,S+D+P,unsat,114
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,S+P,unsat,92
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,29
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,I,unsat,10
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,M,unsat,59
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,R,unsat,8
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,S+D,unsat,7
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,S+D+P,unsat,35
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,S+P,unsat,37
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,7
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,I,unsat,11
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,M,unsat,103
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,R,unsat,18
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,S+D,unsat,11
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,S+D+P,unsat,55
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,S+P,unsat,56
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,I,unsat,26
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,M,unsat,73
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,R,unsat,23
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,S+D,unsat,21
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,S+D+P,unsat,71
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,S+P,unsat,74
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,21
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,I,unsat,14
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,M,unsat,88
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,R,unsat,19
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,S+D,unsat,13
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,S+D+P,unsat,75
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,S+P,unsat,112
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,I,unsat,27
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,M,unsat,232
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,R,unsat,26
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,S+D,unsat,27
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,S+D+P,unsat,68
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,S+P,unsat,68
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,26
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,I,unsat,6
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,M,unsat,49
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,R,unsat,31
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,S+D,unsat,6
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,S+D+P,unsat,41
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,S+P,unsat,43
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,I,unsat,10
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,M,unsat,65
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,R,unsat,16
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,S+D,unsat,8
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,S+D+P,unsat,75
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,S+P,unsat,110
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,Neurify,unsat,4
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,4
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,I,unsat,15
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,M,unsat,89
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,R,unsat,34
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,S+D,unsat,14
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,S+D+P,unsat,77
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,S+P,unsat,37
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,14
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,I,unsat,22
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,M,unsat,35
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,R,unsat,25
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,S+D,unsat,24
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,S+D+P,unsat,63
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,S+P,unsat,60
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,22
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,I,unsat,15
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,M,unsat,112
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,R,unsat,28
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,S+D,unsat,11
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,S+D+P,unsat,53
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,S+P,unsat,72
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,I,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,M,sat,2
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,R,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,S+D,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,S+D+P,sat,9
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,S+P,sat,10
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,Neurify,sat,0
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,Virt.-Marabou,sat,2
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,Virt.-All,sat,0
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,I,unsat,7
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,M,unsat,62
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,R,unsat,22
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,S+D,unsat,6
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,S+D+P,unsat,40
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,S+P,unsat,33
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,I,unsat,10
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,M,unsat,86
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,R,unsat,19
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,S+D,unsat,14
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,S+D+P,unsat,86
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,S+P,unsat,60
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,Neurify,unsat,3
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,3
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,I,unsat,11
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,M,unsat,33
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,R,unsat,24
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,S+D,unsat,9
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,S+D+P,unsat,29
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,S+P,unsat,28
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,9
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,I,unsat,12
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,M,unsat,47
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,R,unsat,12
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,S+D,unsat,10
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,S+D+P,unsat,53
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,S+P,unsat,43
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,I,unsat,12
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,M,unsat,182
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,R,unsat,83
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,S+D,unsat,21
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,S+D+P,unsat,47
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,S+P,unsat,54
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,12
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,I,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,M,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,R,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,S+D,sat,3
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,S+D+P,sat,22
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,S+P,sat,22
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,Neurify,sat,0
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,Virt.-Marabou,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,Virt.-All,sat,0
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,I,unsat,365
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,M,unsat,1278
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,R,unsat,305
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,S+D,unsat,631
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,S+D+P,unsat,375
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,S+P,unsat,476
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,305
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,I,unsat,4
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,M,unsat,33
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,R,unsat,10
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,S+D,unsat,4
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,S+D+P,unsat,31
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,S+P,unsat,31
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,I,unsat,39
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,M,unsat,133
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,R,unsat,46
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,S+D,unsat,48
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,S+D+P,unsat,148
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,S+P,unsat,146
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,39
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,I,unsat,142
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,M,unsat,893
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,R,unsat,311
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,S+D,unsat,139
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,S+D+P,unsat,248
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,S+P,unsat,219
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,139
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,I,unsat,9
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,M,unsat,42
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,R,unsat,16
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,S+D,unsat,8
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,S+D+P,unsat,40
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,S+P,unsat,45
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,I,unsat,17
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,M,unsat,164
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,R,unsat,104
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,S+D,unsat,19
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,S+D+P,unsat,79
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,S+P,unsat,75
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,17
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,I,unsat,39
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,M,unsat,166
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,R,unsat,83
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,S+D,unsat,42
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,S+D+P,unsat,83
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,S+P,unsat,94
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,Neurify,unsat,3
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,39
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,3
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,I,unsat,24
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,M,unsat,164
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,R,unsat,84
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,S+D,unsat,20
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,S+D+P,unsat,67
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,S+P,unsat,84
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,Neurify,unsat,5
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,20
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,5
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,I,unsat,341
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,M,unsat,1001
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,R,unsat,291
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,S+D,unsat,215
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,S+D+P,unsat,272
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,S+P,unsat,352
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,215
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,I,unsat,16
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,M,unsat,85
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,R,unsat,24
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,S+D,unsat,13
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,S+D+P,unsat,55
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,S+P,unsat,52
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,I,unsat,9
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,M,unsat,16
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,R,unsat,13
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,S+D,unsat,8
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,S+D+P,unsat,24
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,S+P,unsat,25
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,Neurify,unsat,5
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,5
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,I,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,M,unsat,6
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,R,unsat,4
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,S+D,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,S+D+P,unsat,9
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,S+P,unsat,10
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,I,unsat,7
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,M,unsat,20
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,R,unsat,24
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,S+D,unsat,5
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,S+D+P,unsat,18
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,S+P,unsat,21
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,5
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,I,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,S+D,unsat,2812
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,S+D+P,unsat,2916
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,S+P,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,Neurify,unsat,55
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2812
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,55
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,I,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,S+D,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,S+D+P,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,S+P,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,Neurify,unsat,56
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,Virt.-Marabou,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,56
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,I,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,S+D,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,S+D+P,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,S+P,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,Neurify,unsat,32
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,Virt.-Marabou,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,32
aesthetic_dummy,AcasXu1,I,unsat,3599
aesthetic_dummy,AcasXu1,M,unsat,3599
aesthetic_dummy,AcasXu1,R,unsat,3599
aesthetic_dummy,AcasXu1,S+D,unsat,3599
aesthetic_dummy,AcasXu1,S+P,unsat,3599
aesthetic_dummy,AcasXu1,S+D+P,unsat,3599
aesthetic_dummy,AcasXu1,Neurify,unsat,3599
aesthetic_dummy,AcasXu1,Virt.-Marabou,unsat,3599
aesthetic_dummy,AcasXu1,Virt.-All,unsat,3599


==> preprocessing_time.csv <==
Timeout,Solving time,Preprocessing time,Total time,Fixed ReLU
0,15420,0,15420,0
1,12388,1211,13599,0.187
2,12481,1430,13911,0.172
4,12139,2007,14146,0.155
8,11579,2701,14280,0.149
16,11150,4140,15290,0.141


==> rebuttal.txt <==
We thank the reviewers for their positive feedback and thoughtful suggestions. We will carefully revise the paper to address all their comments.


*** Comparison with Neurify ***

All the reviewers raise concerns about the comparison with Neurify on the ‘unsatisfiable’ instances of the ACAS-Xu benchmarks. We would like to point out that, while D&C-Marabou makes only mild assumptions (all variables are bounded) about the input neural network architectures and properties, Neurify uses solving strategies (and heuristics) that are specifically tailored to each benchmark it can handle (including ACAS-Xu). Thus Neurify takes advantage of the specific nature of the ACAS-Xu networks, making an objective comparison difficult to perform. It is also not clear if the same strategy would be equally effective on other networks.

Reviewer-2 correctly observes that Neurify performed faster on many ‘satisfiable’ instances but ended up solving fewer. We confirm that Neurify did indeed timeout on those unsolved instances. We think this is due to the fact that Neurify finds violations of ACAS-Xu properties by random sampling. While this approach allows Neurify to dedicate more time on proving UNSAT, it is incomplete, and solving time is subject to (un)lucky guesses. In contrast, D&C-Marabou is complete on both SAT and UNSAT instances.

Reviewer-3 calls for a more thorough comparison between Neurify and D&C-Marabou. We agree that ideally the comparison with Neurify should be done on more benchmarks. However, despite considerable effort on our part, we were unable to run Neurify on our other benchmarks, since new benchmarks require customized code to be added to Neurify, and the lack of documentation makes it unclear how to do this correctly. By contrast, we implemented our techniques within Marabou, a well-designed tool with a friendly user interface that encodes general VNN formulas. This allows our techniques to be easily accessible to the research community.

We would also like to highlight that our ultra-scalability experiment shows the potential for employing our techniques for massively parallelized verification of Deep Neural Networks (DNNs), allowing us to check e.g. the ACAS-Xu networks in minutes vs. hours and showing potential for going beyond state-of-the art techniques, the price paid being adding computational power.

To summarize, while we agree that more comparison between D&C-Marabou and Neurify is needed, we argue that our tool is more versatile and general in terms of usability than Neurify, is suitable for massively parallel execution, and already shows advantage for SAT cases. We will highlight the points above in the paper.


*** Benchmarks ***

Reviewer-3 comments that the setting of adversarial attacks is a drawback of the experimental evaluation. We first remark that our tool can handle more general properties, but we chose to focus on adversarial attack checks, both because they are of interest to the research community and because they can be applied to high-input dimension perception networks, which was one focus of our work. Note that the “hardness” of the adversarial robustness benchmarks depends highly on the choice of epsilon and delta values, which, despite the narrow input ranges, can result in queries that range from trivially easy to very hard. In our experiments, we generated queries with a variety of epsilon and delta values, to ensure a wide spectrum of difficulty. We did this for both TaxiNet and MNIST.

We will discuss the nature of our benchmarks more in the experimental section.


*** Related work ***

We thank Reviewer-2 for pointing out related works such as AI^2 and DeepPoly. We will take into account sequential solvers in the revised version. Moreover, as requested by Reviewer-3, we will describe the native input splitting strategies by Marabou and Neurify in more detail.

Reviewer-2 requests comments on the size of the benchmarks that can be handled by different tools. As far as we know, solvers that are complete in proving UNSAT (e.g., Marabou, Reluval, Neurify) can handle DNNs with hundreds of neurons. Neurify has reported solving certain queries over DNNs with thousands of neurons, using modes tailored toward those benchmarks. On the other hand, the incomplete abstract interpretation based procedures such as AI^2, DeepZ, DeepPoly, etc, have claimed to be able to handle as many as 88500 neurons. Our techniques serve as a step towards making precise methods scale to large networks. We thank Reviewer-2 for raising this point and will discuss this more in section 5.


*** Structure of the paper ***

Reviewer-3 commented that “it only becomes gradually clear that the Marabou framework, on which the approach is built, already supports parallelization by input splitting.” We note that the input-splitting strategy is described only briefly and informally in [16] (a tool paper), while in this paper we provide formalization and generalization of a divide-and-conquer framework, which includes multiple effective new techniques and heuristics, and we provide extensive evidence for potential in massive-parallelization.

We will further clarify the contribution over [16] in the paper. Moreover, we will take Reviewer-2’s suggestion by adding an introduction to Marabou in section 4.2.


*** Extensibility to other activation functions ***

Reviewer-1 requested a brief discussion on how one could deal with other activation functions with our approach. In theory, all of our techniques can be easily extended to handle piecewise-linear activation functions such as hard tanh and leaky ReLU, since the notion of polarity is applicable to them. It is also worth noting that our base solver, Marabou, does extend the Reluplex procedure, and allows users to encode any piecewise linear constraint through its python interface.

Reviewer-1 also mentioned the interesting possibility to support transcendental activation functions and UNKNOWN as a return value. Note that D&C-Marabou is intended as a sound and complete tool (that gives SAT/UNSAT answers); however, one could imagine using piecewise-linear functions to over-approximate transcendental functions, and using our tool to solve such queries. We leave this for future work (we will expand in section 6).


==> result_table.csv <==
,,,M,,I,,R,,R+D,,R+P,,R+D+P,
,,,S,T,S,T,S,T,S,T,S,T,S,T
ACAS,Property1,SAT,0,0,0,0,0,0,0,0,0,0,0,0
,45,UNSAT,0,0,7,13745,7,16666,10,23247,6,13516,10,24331
,Property2,SAT,21,24566,37,15029,36,17625,36,12377,38,20369,37,15090
,45,UNSAT,0,0,1,3158,1,3311,1,2102,1,3062,1,2316
,Property3,SAT,3,24,3,26,3,35,3,29,3,417,3,390
,45,UNSAT,35,22431,38,16469,41,21669,42,17739,41,21718,42,23353
,Property4,SAT,3,18,3,28,3,33,3,29,3,318,3,291
,45,UNSAT,39,19172,40,9283,42,17797,42,11037,40,17089,41,17617
Total,Summary,SAT,27,24608,43,15083,42,17693,42,12435,44,21104,43,15771
,180,UNSAT,74,41603,86,42655,91,59443,95,54125,88,55385,94,67617
MNIST,MNIST1,SAT,14,6146,15,7343,18,6222,17,2275,18,5672,19,7414
,100,UNSAT,61,17789,42,4727,69,20404,71,18786,71,20113,71,18322
,MNIST2,SAT,1,237,3,3777,4,3846,5,2025,3,1364,5,4290
,100,UNSAT,37,25676,23,10944,44,26709,53,24331,53,27616,53,25333
,MNIST3,SAT,1,223,1,1474,2,4996,3,4236,1,1975,3,5345
,100,UNSAT,42,20716,23,15142,48,37428,55,29832,54,49103,55,48349
Total,Summary,SAT,16,6606,19,12594,24,15064,25,8536,22,9011,27,17853
,300,UNSAT,140,64181,88,30813,161,84541,179,72949,178,96832,179,92004
TaxiNet,TaxiNet1,SAT,10,1433,10,3719,10,563,10,487,10,945,10,611
,100,UNSAT,76,13627,58,8831,84,26505,88,25534,87,29019,90,32023
,TaxiNet2,SAT,22,1665,22,148,24,4564,23,3287,22,542,23,3665
,100,UNSAT,52,6821,43,8828,51,4895,53,13014,58,539,58,735
Total,Summary,SAT,32,3098,32,3867,34,5127,33,3774,32,1487,33,4276
,200,UNSAT,128,20448,101,17659,135,31400,141,38548,145,29558,148,32758
Total,Summary,SAT,75,34312,94,31544,100,37884,100,24745,98,31602,103,37900
,680,UNSAT,342,126232,275,91127,387,175384,415,165622,411,181775,421,192379


==> results_raw.csv <==
name,benchmark_set,configuration,result,time
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,I,unsat,280
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,R,unsat,16
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,S+D,unsat,16
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,20
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,4
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,16
boeing_net64x32_128_ind2921_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,4
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,M,unsat,3
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind22006_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,M,unsat,3
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind41946_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,I,unsat,1895
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,M,unsat,41
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,R,unsat,25
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,S+D,unsat,25
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,24
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,S+P,unsat,34
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,24
boeing_net64x32_128_ind61658_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,I,unsat,6
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,M,unsat,7
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,S+D,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,S+P,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind57128_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,S+D,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind7289_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,I,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,M,unsat,6
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,S+D,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,S+P,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,3
boeing_net64x32_128_ind45222_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,M,unsat,2
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind37899_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,R,unsat,6
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,S+D,unsat,6
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind29953_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,I,unsat,4
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,M,unsat,5
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,S+D,unsat,3
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind59666_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,M,unsat,4
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind11941_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,I,unsat,15
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,M,unsat,2
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind44942_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,I,unsat,4
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,M,unsat,8
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,S+D,unsat,6
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind47745_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind76755_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind22565_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind51396_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,M,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,R,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,S+D,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,S+P,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,3
boeing_net64x32_128_ind68386_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,I,unsat,3240
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,M,unsat,22
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,R,unsat,18
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,S+D,unsat,19
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,22
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,18
boeing_net64x32_128_ind46525_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,I,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,M,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,R,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,S+D,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,S+P,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,0
boeing_net64x32_128_ind3084_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind61897_eps0-004_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind18813_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind68374_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind40715_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind29219_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind55046_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind32722_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind17388_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,M,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,S+P,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind42851_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind75294_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,M,unsat,0
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,S+D,unsat,0
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,0
boeing_net64x32_128_ind10267_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind28613_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,2
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind43594_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind44356_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,M,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,R,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,0
boeing_net64x32_128_ind14560_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind52067_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind69031_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind51652_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind67229_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind46160_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind65276_eps0-004_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,R,unsat,15
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,S+D,unsat,13
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,15
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,S+P,unsat,15
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,3
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind63459_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,3
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,I,sat,19
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,M,sat,9
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,R,sat,16
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,S+D,sat,16
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,22
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,S+P,sat,22
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,9
boeing_net64x32_128_ind15708_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,I,sat,29
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,M,sat,18
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,R,sat,38
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,S+D,sat,34
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,22
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,S+P,sat,24
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,18
boeing_net64x32_128_ind33395_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,I,sat,36
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,M,sat,28
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,R,sat,33
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,S+D,sat,34
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,21
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,S+P,sat,22
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,Neurify,sat,14
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,21
boeing_net64x32_128_ind18445_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,14
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,I,unsat,1785
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,M,unsat,56
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,R,unsat,36
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,S+D,unsat,33
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,35
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,S+P,unsat,34
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,95
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,33
boeing_net64x32_128_ind27204_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,33
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,I,sat,15
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,M,sat,20
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,R,sat,14
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,S+D,sat,15
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,16
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,S+P,sat,17
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,14
boeing_net64x32_128_ind22064_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,I,unsat,176
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,M,unsat,15
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,R,unsat,18
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,S+D,unsat,19
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,21
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,S+P,unsat,20
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,3
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,15
boeing_net64x32_128_ind19975_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,3
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,I,sat,149
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,M,sat,93
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,R,sat,30
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,S+D,sat,31
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,59
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,S+P,sat,45
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,30
boeing_net64x32_128_ind33639_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,I,sat,225
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,M,sat,100
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,R,sat,16
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,S+D,sat,16
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,19
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,S+P,sat,20
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,Neurify,sat,2
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,16
boeing_net64x32_128_ind24810_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,2
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,I,sat,11
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,M,sat,9
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,R,sat,12
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,S+D,sat,13
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,16
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,S+P,sat,17
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,9
boeing_net64x32_128_ind17983_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind39403_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,I,sat,1009
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,M,sat,767
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,R,sat,144
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,S+D,sat,134
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,135
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,S+P,sat,120
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,Neurify,sat,59
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,120
boeing_net64x32_128_ind20952_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,59
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,I,sat,14
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,M,sat,6
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,R,sat,4
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,S+D,sat,4
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,5
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,S+P,sat,6
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,4
boeing_net64x32_128_ind58309_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,I,sat,37
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,M,sat,27
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,R,sat,33
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,S+D,sat,32
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,24
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,S+P,sat,23
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,Neurify,sat,5
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,23
boeing_net64x32_128_ind12525_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,5
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,I,sat,35
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,M,sat,91
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,R,sat,30
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,S+D,sat,27
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,S+D+P,sat,18
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,S+P,sat,21
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,Neurify,sat,1
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,sat,18
boeing_net64x32_128_ind43823_eps0-008_delta3-0,TaxiNet2,Virt.-All,sat,1
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,I,unsat,1231
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,M,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,R,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,S+D,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,S+P,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind46008_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,I,unsat,332
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,M,unsat,10
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,R,unsat,30
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,S+D,unsat,30
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,19
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,S+P,unsat,19
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,10
boeing_net64x32_128_ind76224_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,I,unsat,438
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,M,unsat,12
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,R,unsat,35
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,S+D,unsat,36
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,21
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,S+P,unsat,22
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,12
boeing_net64x32_128_ind38221_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,I,unsat,592
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,M,unsat,13
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,R,unsat,32
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,S+D,unsat,32
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,20
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,13
boeing_net64x32_128_ind30765_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,I,unsat,2654
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,M,unsat,10
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,R,unsat,33
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,S+D,unsat,34
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,22
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,S+P,unsat,24
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,10
boeing_net64x32_128_ind37896_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind71287_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,S+D,unsat,2
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind30370_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,I,unsat,70
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,M,unsat,13
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,R,unsat,15
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,S+D,unsat,16
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,26
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,S+P,unsat,17
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,13
boeing_net64x32_128_ind40528_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,I,unsat,2158
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,M,unsat,32
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,R,unsat,42
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,S+D,unsat,59
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,35
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,S+P,unsat,37
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,32
boeing_net64x32_128_ind38732_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,I,unsat,4
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,M,unsat,9
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,R,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,S+D,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,S+P,unsat,6
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,4
boeing_net64x32_128_ind19161_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,R,unsat,2
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind32833_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,I,unsat,2
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,M,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,S+D,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,2
boeing_net64x32_128_ind52305_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,I,unsat,486
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,M,unsat,16
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,R,unsat,27
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,S+D,unsat,26
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,36
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,S+P,unsat,35
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,16
boeing_net64x32_128_ind47_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,I,unsat,632
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,M,unsat,27
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,R,unsat,16
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,S+D,unsat,15
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,32
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,S+P,unsat,35
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,15
boeing_net64x32_128_ind66842_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,I,unsat,306
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,M,unsat,28
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,R,unsat,18
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,S+D,unsat,21
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,21
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,S+P,unsat,21
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,18
boeing_net64x32_128_ind3912_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,I,unsat,985
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,M,unsat,12
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,R,unsat,17
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,S+D,unsat,18
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,25
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,S+P,unsat,34
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,0
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,12
boeing_net64x32_128_ind48143_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,0
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,I,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,M,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,R,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,S+D,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,S+P,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1
boeing_net64x32_128_ind34512_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,I,unsat,523
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,M,unsat,13
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,R,unsat,21
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,S+D,unsat,19
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,16
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,S+P,unsat,16
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,13
boeing_net64x32_128_ind72554_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,I,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,M,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,R,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,S+D,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,S+P,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,5
boeing_net64x32_128_ind23450_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,M,unsat,120
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,R,unsat,96
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,S+D,unsat,67
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,54
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,S+P,unsat,102
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,54
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,54
boeing_net64x32_128_ind29443_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,54
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,M,unsat,74
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,R,unsat,53
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,S+D,unsat,71
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,59
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,S+P,unsat,53
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,34
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,53
boeing_net64x32_128_ind15269_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,34
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,M,unsat,91
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,R,unsat,47
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,S+D,unsat,65
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,112
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,S+P,unsat,111
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,82
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,47
boeing_net64x32_128_ind6354_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,47
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,M,unsat,49
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,R,unsat,43
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,S+D,unsat,41
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,44
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,S+P,unsat,42
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,40
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,41
boeing_net64x32_128_ind64720_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,40
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,M,unsat,109
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,R,unsat,48
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,S+D,unsat,54
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,S+D+P,unsat,57
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,S+P,unsat,56
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,Neurify,unsat,34
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,Virt.-Marabou,unsat,48
boeing_net64x32_128_ind53649_eps0-008_delta3-0,TaxiNet2,Virt.-All,unsat,34
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,M,unsat,107
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,R,unsat,63
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,S+D,unsat,69
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,40
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,S+P,unsat,44
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,40
boeing_net64x32_128_ind22205_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,M,unsat,168
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,R,unsat,39
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,S+D,unsat,38
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,68
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,S+P,unsat,67
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,38
boeing_net64x32_128_ind39290_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,M,unsat,29
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,R,unsat,37
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,S+D,unsat,38
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,S+D+P,unsat,55
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,S+P,unsat,56
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,Neurify,unsat,1
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,Virt.-Marabou,unsat,29
boeing_net64x32_128_ind48389_eps0-008_delta9-0,TaxiNet2,Virt.-All,unsat,1
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,M,unsat,1059
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,R,unsat,451
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,S+D,unsat,317
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,423
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,S+P,unsat,404
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,619
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,317
boeing_net64x32_128_ind5982_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,317
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,M,unsat,688
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,R,unsat,292
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,S+D,unsat,305
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,289
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,S+P,unsat,294
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,301
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,289
boeing_net64x32_128_ind67087_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,289
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,M,unsat,1469
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,R,unsat,332
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,S+D,unsat,409
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,490
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,S+P,unsat,627
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,782
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,332
boeing_net64x32_128_ind72980_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,332
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,M,unsat,523
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,R,unsat,170
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,S+D,unsat,175
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,202
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,S+P,unsat,244
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,385
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,170
boeing_net64x32_128_ind63304_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,170
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,M,unsat,2061
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,R,unsat,602
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,S+D,unsat,464
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,576
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,S+P,unsat,643
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1082
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,464
boeing_net64x32_128_ind56660_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,464
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,M,unsat,1426
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,R,unsat,441
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,S+D,unsat,367
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,455
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,S+P,unsat,495
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,367
boeing_net64x32_128_ind1187_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,367
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,M,unsat,2748
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,R,unsat,812
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,S+D,unsat,970
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1096
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,S+P,unsat,811
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,588
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,811
boeing_net64x32_128_ind53042_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,588
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,M,unsat,2778
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,R,unsat,952
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,S+D,unsat,805
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1049
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1010
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,805
boeing_net64x32_128_ind58803_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,805
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,M,unsat,1871
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,R,unsat,587
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,S+D,unsat,600
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,808
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,S+P,unsat,859
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,535
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,587
boeing_net64x32_128_ind63287_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,535
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,M,unsat,2635
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,R,unsat,809
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,S+D,unsat,607
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,732
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,S+P,unsat,800
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,1083
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,607
boeing_net64x32_128_ind71145_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,607
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,M,unsat,2007
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,R,unsat,611
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,S+D,unsat,526
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,634
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,S+P,unsat,748
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,526
boeing_net64x32_128_ind1909_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,526
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,M,unsat,2815
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,R,unsat,814
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,S+D,unsat,656
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,950
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,S+P,unsat,811
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,656
boeing_net64x32_128_ind14582_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,656
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,M,unsat,2054
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,R,unsat,582
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,S+D,unsat,495
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,662
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,S+P,unsat,667
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,495
boeing_net64x32_128_ind40004_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,495
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,M,unsat,2451
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,R,unsat,361
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,S+D,unsat,323
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,473
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,S+P,unsat,390
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,525
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,323
boeing_net64x32_128_ind12116_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,323
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,R,unsat,889
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,S+D,unsat,804
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,828
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,S+P,unsat,712
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,Neurify,unsat,866
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,712
boeing_net64x32_128_ind38167_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,712
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,R,unsat,1387
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,S+D,unsat,1392
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1346
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1226
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1226
boeing_net64x32_128_ind55502_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1226
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,R,unsat,2002
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,S+D,unsat,1629
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1549
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1831
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,1549
boeing_net64x32_128_ind66516_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,1549
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,I,timeout,3600
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,M,timeout,3600
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,R,unsat,1029
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,S+D,unsat,715
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,S+D+P,unsat,1139
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,S+P,unsat,1038
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,Neurify,timeout,3600
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,Virt.-Marabou,unsat,715
boeing_net64x32_128_ind7562_eps0-016_delta9-0,TaxiNet2,Virt.-All,unsat,715
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind2921_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind22006_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind41946_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind61658_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind57128_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,I,unsat,2
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,M,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,R,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,S+D,unsat,13
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,S+P,unsat,5
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,2
boeing_net16x8_176_ind7289_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,M,unsat,1
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind45222_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind37899_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind29953_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,I,unsat,94
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,M,unsat,44
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,R,unsat,29
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,S+D,unsat,30
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,23
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,S+P,unsat,23
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,Neurify,timeout,3600
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,23
boeing_net16x8_176_ind59666_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,23
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,I,unsat,1094
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,M,unsat,174
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,R,unsat,8
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,S+D,unsat,9
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,19
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,S+P,unsat,19
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,8
boeing_net16x8_176_ind11941_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind44942_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,M,unsat,1
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind47745_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind76755_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind22565_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind51396_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,I,unsat,70
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,M,unsat,28
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,R,unsat,63
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,S+D,unsat,64
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,14
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,S+P,unsat,15
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,14
boeing_net16x8_176_ind68386_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,I,unsat,536
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,M,unsat,87
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,R,unsat,39
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,S+D,unsat,53
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,44
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,S+P,unsat,39
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,3
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,39
boeing_net16x8_176_ind46525_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,3
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind3084_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind61897_eps0-004_delta3-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind18813_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind68374_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind40715_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind29219_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind55046_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,M,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,R,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,S+D,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,S+P,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,1
boeing_net16x8_176_ind32722_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,S+P,unsat,1
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind17388_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind42851_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,I,unsat,1
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind75294_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind10267_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind28613_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind43594_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind44356_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind14560_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind52067_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind69031_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind51652_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind67229_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind46160_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,I,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind65276_eps0-004_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind63459_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind15708_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind29443_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,M,sat,2
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind15269_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind33395_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,M,sat,5
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,R,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,S+D,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,S+P,sat,4
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind18445_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind27204_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind22064_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind6354_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind19975_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind64720_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind33639_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind24810_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind17983_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind39403_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind20952_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind58309_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind12525_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,I,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,M,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,R,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,S+D,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,S+P,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,0
boeing_net16x8_176_ind53649_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,I,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,M,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,R,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,S+D,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,S+D+P,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,S+P,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,Virt.-Marabou,sat,1
boeing_net16x8_176_ind43823_eps0-008_delta3-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,I,unsat,2012
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,M,unsat,158
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,R,unsat,194
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,S+D,unsat,203
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,23
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,S+P,unsat,23
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,23
boeing_net16x8_176_ind46008_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,I,unsat,257
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,M,unsat,65
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,R,unsat,25
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,S+D,unsat,32
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,19
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,S+P,unsat,19
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,19
boeing_net16x8_176_ind39290_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,I,unsat,39
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,M,unsat,15
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,R,unsat,16
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,S+D,unsat,18
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,12
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,S+P,unsat,12
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,12
boeing_net16x8_176_ind71287_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,I,unsat,2
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,M,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,R,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,S+D,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,S+P,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,0
boeing_net16x8_176_ind38732_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,I,unsat,48
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,M,unsat,6
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,R,unsat,5
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,S+D,unsat,5
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,21
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,S+P,unsat,6
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,5
boeing_net16x8_176_ind32833_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,I,unsat,6
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,M,unsat,42
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,R,unsat,183
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,S+D,unsat,219
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,44
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,S+P,unsat,41
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,6
boeing_net16x8_176_ind66842_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,I,unsat,2038
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,M,unsat,483
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,R,unsat,45
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,S+D,unsat,45
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,33
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,S+P,unsat,33
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,33
boeing_net16x8_176_ind48143_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,I,sat,210
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,M,sat,1255
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,R,sat,28
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,S+D,sat,29
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,123
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,S+P,sat,124
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,28
boeing_net16x8_176_ind67087_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,I,sat,9
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,M,sat,152
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,R,sat,10
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,S+D,sat,9
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,30
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,S+P,sat,30
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,Neurify,sat,0
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,9
boeing_net16x8_176_ind58803_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,0
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,I,sat,10
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,M,sat,1999
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,R,sat,10
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,S+D,sat,11
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,27
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,S+P,sat,27
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,Neurify,sat,1
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,10
boeing_net16x8_176_ind71145_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,1
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,M,unsat,105
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,R,unsat,104
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,S+D,unsat,114
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,16
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,S+P,unsat,21
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,16
boeing_net16x8_176_ind76224_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,M,unsat,58
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,R,unsat,1189
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,S+D,unsat,1068
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,728
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,S+P,unsat,1020
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,58
boeing_net16x8_176_ind38221_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,M,unsat,420
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,R,unsat,563
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,S+D,unsat,664
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,57
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,S+P,unsat,54
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,54
boeing_net16x8_176_ind30765_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,M,unsat,2
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,R,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,S+D,unsat,2
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,S+P,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,1
boeing_net16x8_176_ind37896_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,M,unsat,169
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,R,unsat,131
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,S+D,unsat,142
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,95
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,S+P,unsat,103
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,95
boeing_net16x8_176_ind30370_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,M,unsat,43
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,R,unsat,1489
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,S+D,unsat,1697
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,90
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,S+P,unsat,84
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,43
boeing_net16x8_176_ind40528_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,M,unsat,279
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,R,unsat,205
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,S+D,unsat,305
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,18
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,S+P,unsat,18
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,18
boeing_net16x8_176_ind52305_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,M,unsat,918
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,R,unsat,616
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,S+D,unsat,578
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,58
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,S+P,unsat,58
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,58
boeing_net16x8_176_ind3912_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,M,unsat,80
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,R,unsat,245
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,S+D,unsat,240
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,23
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,S+P,unsat,33
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,23
boeing_net16x8_176_ind34512_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,M,unsat,2952
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,R,unsat,2644
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,S+D,unsat,2397
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,S+D+P,unsat,2159
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,S+P,unsat,2171
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,unsat,2159
boeing_net16x8_176_ind72554_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,R,unsat,1227
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,S+D,unsat,1925
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,1340
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,S+P,unsat,709
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,709
boeing_net16x8_176_ind19161_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,49
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,S+P,unsat,49
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,49
boeing_net16x8_176_ind22205_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,S+D+P,unsat,2374
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,S+P,unsat,1374
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,unsat,1374
boeing_net16x8_176_ind48389_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,S+D+P,sat,620
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,Neurify,sat,1
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,sat,620
boeing_net16x8_176_ind55502_eps0-016_delta9-0,TaxiNet1,Virt.-All,sat,1
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind47_eps0-008_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind5982_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind63287_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind23450_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,0
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind1909_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,0
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,I,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,M,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,R,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,S+D,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,S+D+P,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,S+P,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,Neurify,unsat,1
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,Virt.-Marabou,timeout,3600
boeing_net16x8_176_ind7562_eps0-016_delta9-0,TaxiNet1,Virt.-All,unsat,1
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,I,unsat,12
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,M,unsat,12
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,R,unsat,4
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,S+D,unsat,4
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,S+D+P,unsat,15
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,S+P,unsat,19
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind26367_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,I,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,M,unsat,2
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,S+P,unsat,7
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind3881_tar9_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,I,unsat,6
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,M,unsat,11
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,R,unsat,4
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,S+D+P,unsat,10
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,S+P,unsat,14
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind26666_tar3_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,I,unsat,4
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,M,unsat,4
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,S+D,unsat,5
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,S+D+P,unsat,12
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,S+P,unsat,19
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind3432_tar4_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,I,unsat,148
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,M,unsat,38
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,R,unsat,6
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,S+D,unsat,4
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,S+D+P,unsat,24
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,S+P,unsat,26
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind72_tar2_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,I,unsat,6
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,M,unsat,5
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,S+D,unsat,2
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,S+D+P,unsat,8
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,S+P,unsat,10
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind35458_tar2_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,I,unsat,3
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,M,unsat,3
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,S+P,unsat,14
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind29370_tar8_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,I,unsat,4
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,M,unsat,4
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,S+D,unsat,2
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,S+P,unsat,20
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind35276_tar3_eps0-004,MNIST1,Virt.-All,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,I,unsat,3
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,M,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,S+P,unsat,13
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind39224_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,I,unsat,10
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,M,unsat,11
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,S+P,unsat,18
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind33306_tar7_eps0-004,MNIST1,Virt.-All,unsat,2
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,I,unsat,22
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,M,unsat,29
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,S+D+P,unsat,15
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,S+P,unsat,23
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind35871_tar5_eps0-004,MNIST1,Virt.-All,unsat,3
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,I,unsat,6
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,M,unsat,6
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,S+D+P,unsat,7
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,S+P,unsat,19
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind57642_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,I,unsat,10
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,M,unsat,3
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,S+D,unsat,4
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,S+P,unsat,8
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind30413_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,I,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,M,unsat,8
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,R,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,S+D,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,S+D+P,unsat,7
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,S+P,unsat,7
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,Virt.-Marabou,unsat,5
mnist_net10x10_ind32531_tar2_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,I,unsat,4
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,M,unsat,4
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,S+P,unsat,8
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind26149_tar8_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,I,unsat,5
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,M,unsat,7
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,S+P,unsat,10
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind17482_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,I,unsat,8
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,M,unsat,14
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,R,unsat,4
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,S+D+P,unsat,12
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,S+P,unsat,15
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind6219_tar8_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,I,unsat,7
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,M,unsat,10
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,S+P,unsat,8
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind45598_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,I,unsat,10
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,M,unsat,15
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,S+D+P,unsat,10
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,S+P,unsat,21
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind6541_tar3_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,I,unsat,8
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,M,unsat,12
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,R,unsat,6
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,S+D,unsat,10
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,S+P,unsat,16
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,Virt.-Marabou,unsat,6
mnist_net10x10_ind14258_tar3_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,I,unsat,9
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,M,unsat,5
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,R,unsat,3
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,S+D,unsat,3
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,S+D+P,unsat,10
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,S+P,unsat,9
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind4898_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,I,unsat,5
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,M,unsat,2
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,S+D,unsat,2
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,S+P,unsat,5
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind24469_tar7_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,I,unsat,3
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,M,unsat,6
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,R,unsat,2
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,S+D+P,unsat,8
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,S+P,unsat,7
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,Virt.-Marabou,unsat,1
mnist_net10x10_ind19602_tar6_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,I,unsat,7
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,M,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,R,unsat,1
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,S+D,unsat,1
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,S+D+P,unsat,5
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,S+P,unsat,5
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,Neurify,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,Virt.-Marabou,unsat,0
mnist_net10x10_ind24722_tar0_eps0-004,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,I,unsat,884
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,M,unsat,28
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,R,unsat,18
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,S+D,unsat,14
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,S+D+P,unsat,22
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,S+P,unsat,21
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,Virt.-Marabou,unsat,14
mnist_net10x10_ind51633_tar3_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,I,unsat,1542
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,M,unsat,24
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,R,unsat,5
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,S+D,unsat,6
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,S+D+P,unsat,25
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,S+P,unsat,22
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,5
mnist_net10x10_ind11347_tar5_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,I,unsat,11
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,M,unsat,6
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,S+D+P,unsat,16
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind7989_tar2_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,I,unsat,11
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,M,unsat,17
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,R,unsat,4
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,S+D,unsat,3
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,S+D+P,unsat,13
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind56782_tar8_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,I,unsat,135
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,M,unsat,31
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,R,unsat,4
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,S+D+P,unsat,22
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,S+P,unsat,21
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind15723_tar7_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,I,unsat,2512
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,M,unsat,36
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,R,unsat,11
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,S+D,unsat,25
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,S+D+P,unsat,29
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,S+P,unsat,28
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,11
mnist_net10x10_ind40216_tar0_eps0-008,MNIST1,Virt.-All,unsat,11
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,I,unsat,456
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,M,unsat,37
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,R,unsat,17
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,S+D,unsat,9
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,S+D+P,unsat,28
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,S+P,unsat,44
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,Neurify,unsat,10
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,Virt.-Marabou,unsat,9
mnist_net10x10_ind32879_tar4_eps0-008,MNIST1,Virt.-All,unsat,9
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,I,unsat,7
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,M,unsat,37
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,R,unsat,6
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,S+D+P,unsat,14
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,S+P,unsat,13
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind4100_tar5_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,I,unsat,319
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,M,unsat,19
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,R,unsat,8
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,S+D,unsat,7
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,S+D+P,unsat,16
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,S+P,unsat,16
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,Virt.-Marabou,unsat,7
mnist_net10x10_ind21257_tar4_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,I,unsat,531
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,M,unsat,13
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,R,unsat,8
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,S+D,unsat,13
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,S+D+P,unsat,25
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,S+P,unsat,25
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,Neurify,unsat,2
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,Virt.-Marabou,unsat,8
mnist_net10x10_ind9676_tar1_eps0-008,MNIST1,Virt.-All,unsat,2
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,I,unsat,3
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,M,unsat,4
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,R,unsat,5
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,S+D,unsat,3
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind40108_tar7_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,I,unsat,134
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,M,unsat,19
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,R,unsat,7
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,S+D,unsat,6
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,S+D+P,unsat,18
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,S+P,unsat,21
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,Virt.-Marabou,unsat,6
mnist_net10x10_ind22268_tar7_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,I,unsat,10
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,M,unsat,6
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,S+D+P,unsat,25
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,S+P,unsat,15
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,Neurify,unsat,2
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind13461_tar0_eps0-008,MNIST1,Virt.-All,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,I,unsat,6
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,M,unsat,3
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,S+D,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind25221_tar1_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,I,unsat,8
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,M,unsat,10
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,S+D,unsat,2
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,S+P,unsat,10
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind44338_tar2_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,I,unsat,65
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,M,unsat,12
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,R,unsat,3
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,S+D,unsat,4
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,S+D+P,unsat,20
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,S+P,unsat,24
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind59737_tar0_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,I,unsat,10
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,M,unsat,6
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,R,unsat,3
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,S+D,unsat,3
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,S+D+P,unsat,13
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,Neurify,unsat,7
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,3
mnist_net10x10_ind19929_tar0_eps0-008,MNIST1,Virt.-All,unsat,3
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,I,unsat,6
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,M,unsat,5
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,R,unsat,2
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,S+D,unsat,5
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,S+D+P,unsat,9
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,S+P,unsat,9
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,Virt.-Marabou,unsat,2
mnist_net10x10_ind53808_tar3_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,I,unsat,10
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,M,unsat,11
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,R,unsat,8
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,S+D,unsat,5
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,S+D+P,unsat,11
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,S+P,unsat,11
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,Neurify,unsat,0
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,5
mnist_net10x10_ind43138_tar5_eps0-008,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,I,unsat,2097
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,M,unsat,35
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,R,unsat,23
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,S+D,unsat,16
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,S+D+P,unsat,51
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,S+P,unsat,34
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,Virt.-Marabou,unsat,16
mnist_net10x10_ind1291_tar5_eps0-008,MNIST1,Virt.-All,unsat,16
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,I,sat,1807
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,M,sat,1558
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,R,sat,885
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,S+D,sat,178
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,S+D+P,sat,896
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,S+P,sat,1153
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,Virt.-Marabou,sat,178
mnist_net10x10_ind31487_tar8_eps0-016,MNIST1,Virt.-All,sat,178
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,I,unsat,43
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,M,unsat,12
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,R,unsat,4
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,S+D,unsat,4
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,S+D+P,unsat,16
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,S+P,unsat,20
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,Neurify,unsat,0
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,Virt.-Marabou,unsat,4
mnist_net10x10_ind49732_tar4_eps0-016,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,I,sat,5
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,M,sat,3
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,R,sat,5
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,S+D,sat,9
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,S+D+P,sat,27
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,S+P,sat,21
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,Neurify,sat,0
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,Virt.-Marabou,sat,3
mnist_net10x10_ind11518_tar3_eps0-016,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,I,unsat,3148
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,M,unsat,77
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,R,unsat,27
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,S+D,unsat,46
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,S+D+P,unsat,69
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,S+P,unsat,39
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,Neurify,unsat,5
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,Virt.-Marabou,unsat,27
mnist_net10x10_ind54409_tar3_eps0-016,MNIST1,Virt.-All,unsat,5
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,I,sat,660
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,M,sat,417
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,R,sat,191
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,S+D,sat,138
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,S+D+P,sat,107
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,S+P,sat,162
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,Virt.-Marabou,sat,107
mnist_net10x10_ind16536_tar8_eps0-016,MNIST1,Virt.-All,sat,107
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,I,sat,6
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,M,sat,7
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,R,sat,6
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,S+D,sat,2
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,S+D+P,sat,31
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,S+P,sat,28
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,Neurify,sat,0
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,Virt.-Marabou,sat,2
mnist_net10x10_ind49925_tar7_eps0-016,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,I,unsat,133
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,M,unsat,36
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,R,unsat,6
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,S+D,unsat,7
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,S+D+P,unsat,49
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,S+P,unsat,20
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,Neurify,unsat,0
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,Virt.-Marabou,unsat,6
mnist_net10x10_ind46549_tar6_eps0-016,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,I,sat,308
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,M,sat,10
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,R,sat,22
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,S+D,sat,8
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,S+D+P,sat,27
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,S+P,sat,109
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,Neurify,sat,1
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,Virt.-Marabou,sat,8
mnist_net10x10_ind24925_tar2_eps0-032,MNIST1,Virt.-All,sat,1
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,I,sat,7
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,M,sat,2
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,R,sat,8
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,S+D,sat,4
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,S+D+P,sat,28
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,S+P,sat,31
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,Neurify,sat,5
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,Virt.-Marabou,sat,2
mnist_net10x10_ind1803_tar3_eps0-032,MNIST1,Virt.-All,sat,2
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,I,sat,35
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,M,sat,76
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,R,sat,4
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,S+D,sat,5
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,S+D+P,sat,48
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,S+P,sat,38
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,Neurify,sat,102
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,Virt.-Marabou,sat,4
mnist_net10x10_ind56570_tar2_eps0-032,MNIST1,Virt.-All,sat,4
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,I,sat,559
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,R,sat,294
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,S+D,sat,121
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,S+D+P,sat,145
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,S+P,sat,890
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,Virt.-Marabou,sat,121
mnist_net10x10_ind39328_tar9_eps0-032,MNIST1,Virt.-All,sat,121
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,I,sat,185
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,R,sat,669
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,S+D,sat,709
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,S+D+P,sat,802
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,S+P,sat,846
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,Neurify,sat,0
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,Virt.-Marabou,sat,185
mnist_net10x10_ind42550_tar8_eps0-032,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,I,sat,14
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,M,sat,3
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,R,sat,11
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,S+D,sat,10
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,S+D+P,sat,53
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,S+P,sat,72
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,Neurify,sat,0
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,Virt.-Marabou,sat,3
mnist_net10x10_ind8902_tar3_eps0-032,MNIST1,Virt.-All,sat,0
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,I,sat,72
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,M,sat,102
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,R,sat,6
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,S+D,sat,6
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,S+D+P,sat,32
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,S+P,sat,35
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,Neurify,sat,0
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,Virt.-Marabou,sat,6
mnist_net10x10_ind15178_tar3_eps0-032,MNIST1,Virt.-All,sat,0
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,I,sat,13
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,M,sat,6
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,R,sat,9
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,S+D,sat,13
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,S+D+P,sat,28
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,S+P,sat,28
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,Neurify,sat,0
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,Virt.-Marabou,sat,6
mnist_net10x20_ind16900_tar8_eps0-004,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,I,unsat,9
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,M,unsat,25
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,R,unsat,7
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,S+D,unsat,7
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,S+D+P,unsat,22
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,S+P,unsat,14
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind28001_tar5_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,I,unsat,2339
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,M,unsat,374
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,R,unsat,17
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,S+D,unsat,15
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,S+D+P,unsat,35
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,S+P,unsat,42
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,15
mnist_net10x20_ind35079_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,I,unsat,23
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,M,unsat,49
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,R,unsat,13
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,S+D,unsat,10
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,S+D+P,unsat,16
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,S+P,unsat,17
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,10
mnist_net10x20_ind14247_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,I,unsat,17
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,M,unsat,1
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,R,unsat,8
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,S+D,unsat,5
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,S+D+P,unsat,13
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,S+P,unsat,13
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,Virt.-Marabou,unsat,1
mnist_net10x20_ind15103_tar3_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,I,unsat,22
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,M,unsat,42
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,R,unsat,8
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,S+D,unsat,12
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,S+D+P,unsat,35
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,S+P,unsat,21
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,Virt.-Marabou,unsat,8
mnist_net10x20_ind52096_tar8_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,I,unsat,42
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,M,unsat,77
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,R,unsat,11
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,S+D,unsat,18
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,S+D+P,unsat,20
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,S+P,unsat,20
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,11
mnist_net10x20_ind56205_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,I,unsat,13
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,M,unsat,27
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,R,unsat,8
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,S+D,unsat,8
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,S+D+P,unsat,19
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,S+P,unsat,18
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,8
mnist_net10x20_ind48259_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,I,unsat,162
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,M,unsat,226
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,R,unsat,18
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,S+D,unsat,8
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,S+D+P,unsat,19
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,S+P,unsat,26
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,Virt.-Marabou,unsat,8
mnist_net10x20_ind58496_tar6_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,I,unsat,224
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,M,unsat,184
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,R,unsat,15
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,S+D,unsat,15
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,S+D+P,unsat,25
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,S+P,unsat,26
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,Virt.-Marabou,unsat,15
mnist_net10x20_ind372_tar6_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,I,unsat,46
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,M,unsat,20
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,R,unsat,7
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,S+D,unsat,12
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,S+D+P,unsat,16
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,S+P,unsat,19
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind9419_tar7_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,I,unsat,13
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,M,unsat,7
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,R,unsat,5
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,S+D,unsat,5
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,S+D+P,unsat,13
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,S+P,unsat,15
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,Virt.-Marabou,unsat,5
mnist_net10x20_ind6207_tar2_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,I,unsat,1704
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,M,unsat,314
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,R,unsat,19
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,S+D,unsat,35
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,S+D+P,unsat,43
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,S+P,unsat,44
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,19
mnist_net10x20_ind16476_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,I,unsat,449
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,M,unsat,169
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,R,unsat,18
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,S+D,unsat,17
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,S+D+P,unsat,31
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,S+P,unsat,32
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,Virt.-Marabou,unsat,17
mnist_net10x20_ind54256_tar9_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,I,unsat,11
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,M,unsat,8
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,R,unsat,7
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,S+D,unsat,8
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,S+D+P,unsat,8
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,S+P,unsat,7
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind5105_tar9_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,I,unsat,23
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,M,unsat,119
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,R,unsat,9
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,S+D,unsat,7
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,S+D+P,unsat,25
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,S+P,unsat,24
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,Virt.-Marabou,unsat,7
mnist_net10x20_ind34148_tar7_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,I,unsat,43
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,M,unsat,58
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,R,unsat,12
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,S+D,unsat,13
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,S+D+P,unsat,23
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,S+P,unsat,21
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,Virt.-Marabou,unsat,12
mnist_net10x20_ind9890_tar6_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,I,unsat,558
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,M,unsat,97
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,R,unsat,11
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,S+D,unsat,20
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,S+D+P,unsat,48
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,S+P,unsat,55
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,Virt.-Marabou,unsat,11
mnist_net10x20_ind15479_tar3_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,I,sat,509
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,M,sat,165
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,R,sat,241
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,S+D,sat,50
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,S+D+P,sat,176
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,S+P,sat,539
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,Neurify,sat,0
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,Virt.-Marabou,sat,50
mnist_net10x20_ind36363_tar8_eps0-008,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,I,sat,46
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,R,sat,335
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,S+D,sat,70
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,S+D+P,sat,86
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,S+P,sat,47
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,Neurify,sat,0
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,Virt.-Marabou,sat,46
mnist_net10x20_ind49660_tar3_eps0-016,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,I,sat,1566
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,S+D+P,sat,2849
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,Virt.-Marabou,sat,1566
mnist_net10x20_ind34934_tar8_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,I,sat,1360
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,R,sat,1645
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,S+D+P,sat,1211
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,Virt.-Marabou,sat,1211
mnist_net10x20_ind17213_tar9_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,I,unsat,393
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,M,unsat,381
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,R,unsat,37
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,S+D,unsat,39
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,S+D+P,unsat,226
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,S+P,unsat,231
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,Neurify,unsat,1
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,Virt.-Marabou,unsat,37
mnist_net20x20_ind54943_tar9_eps0-004,MNIST3,Virt.-All,unsat,1
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,I,unsat,148
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,M,unsat,342
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,R,unsat,48
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,S+D,unsat,69
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,S+D+P,unsat,222
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,S+P,unsat,146
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,Virt.-Marabou,unsat,48
mnist_net20x20_ind42610_tar3_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,I,unsat,861
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,M,unsat,736
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,R,unsat,113
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,S+D,unsat,48
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,S+D+P,unsat,169
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,S+P,unsat,134
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,Virt.-Marabou,unsat,48
mnist_net20x20_ind54912_tar0_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,I,unsat,83
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,M,unsat,95
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,R,unsat,73
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,S+D,unsat,29
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,S+D+P,unsat,108
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,S+P,unsat,104
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,29
mnist_net20x20_ind13826_tar5_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,I,unsat,1987
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,M,unsat,316
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,R,unsat,62
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,S+D,unsat,108
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,S+D+P,unsat,215
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,S+P,unsat,208
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,Virt.-Marabou,unsat,62
mnist_net20x20_ind34705_tar9_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,I,unsat,38
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,M,unsat,11
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,R,unsat,23
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,S+D,unsat,17
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,S+D+P,unsat,42
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,S+P,unsat,33
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,Virt.-Marabou,unsat,11
mnist_net20x20_ind48159_tar8_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,I,unsat,317
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,M,unsat,73
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,R,unsat,37
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,S+D,unsat,39
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,S+D+P,unsat,77
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,S+P,unsat,105
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,Virt.-Marabou,unsat,37
mnist_net20x20_ind11516_tar9_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,I,unsat,929
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,M,unsat,145
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,R,unsat,84
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,S+D,unsat,45
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,S+D+P,unsat,174
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,S+P,unsat,177
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,Virt.-Marabou,unsat,45
mnist_net20x20_ind741_tar0_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,I,unsat,849
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,M,unsat,702
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,R,unsat,102
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,S+D,unsat,94
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,S+D+P,unsat,185
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,S+P,unsat,128
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,94
mnist_net20x20_ind32964_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,I,unsat,1857
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,M,unsat,1130
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,R,unsat,123
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,S+D,unsat,116
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,S+D+P,unsat,194
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,S+P,unsat,160
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,Virt.-Marabou,unsat,116
mnist_net20x20_ind21335_tar6_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,I,unsat,52
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,M,unsat,44
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,R,unsat,53
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,S+D,unsat,41
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,S+D+P,unsat,117
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,S+P,unsat,138
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,41
mnist_net20x20_ind27959_tar8_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,I,unsat,1016
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,M,unsat,923
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,R,unsat,88
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,S+D,unsat,81
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,S+D+P,unsat,204
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,S+P,unsat,229
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,Virt.-Marabou,unsat,81
mnist_net20x20_ind17341_tar2_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,I,unsat,89
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,M,unsat,11
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,R,unsat,56
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,S+D,unsat,47
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,S+D+P,unsat,118
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,S+P,unsat,98
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,Virt.-Marabou,unsat,11
mnist_net20x20_ind16214_tar0_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,I,unsat,430
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,M,unsat,1027
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,R,unsat,97
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,S+D,unsat,98
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,S+D+P,unsat,256
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,S+P,unsat,248
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,Virt.-Marabou,unsat,97
mnist_net20x20_ind50475_tar4_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,I,sat,2136
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,R,sat,376
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,S+D,sat,442
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,S+D+P,sat,1177
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,S+P,sat,1132
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,Neurify,sat,31
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,Virt.-Marabou,sat,376
mnist_net20x20_ind49354_tar6_eps0-016,MNIST3,Virt.-All,sat,31
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,I,sat,1923
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,R,sat,2136
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,S+D,sat,104
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,S+D+P,sat,162
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,S+P,sat,717
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,Neurify,sat,0
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,Virt.-Marabou,sat,104
mnist_net20x20_ind53518_tar7_eps0-032,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,I,sat,1821
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,S+D,sat,984
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,S+D+P,sat,568
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,Neurify,sat,2
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,Virt.-Marabou,sat,568
mnist_net20x20_ind25251_tar3_eps0-032,MNIST3,Virt.-All,sat,2
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,I,timeout,3600
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,M,unsat,181
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,R,unsat,34
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,S+D,unsat,34
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,S+D+P,unsat,64
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,S+P,unsat,67
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,Virt.-Marabou,unsat,34
mnist_net10x10_ind16971_tar5_eps0-004,MNIST1,Virt.-All,unsat,34
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,M,unsat,77
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,R,unsat,72
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,S+D,unsat,81
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,S+D+P,unsat,49
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,S+P,unsat,72
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,Virt.-Marabou,unsat,49
mnist_net10x10_ind41300_tar0_eps0-008,MNIST1,Virt.-All,unsat,49
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,M,unsat,150
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,R,unsat,19
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,S+D,unsat,26
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,S+D+P,unsat,58
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,S+P,unsat,59
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,Neurify,unsat,43
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,Virt.-Marabou,unsat,19
mnist_net10x10_ind77_tar6_eps0-008,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,M,unsat,403
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,R,unsat,108
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,S+D,unsat,106
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,S+D+P,unsat,101
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,S+P,unsat,157
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,Virt.-Marabou,unsat,101
mnist_net10x10_ind13590_tar9_eps0-008,MNIST1,Virt.-All,unsat,101
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,M,unsat,70
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,R,unsat,23
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,S+D,unsat,19
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,S+D+P,unsat,44
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,S+P,unsat,32
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,Virt.-Marabou,unsat,19
mnist_net10x10_ind50783_tar6_eps0-008,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,I,timeout,3600
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,M,unsat,151
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,R,unsat,50
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,S+D,unsat,66
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,S+D+P,unsat,80
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,S+P,unsat,86
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,Virt.-Marabou,unsat,50
mnist_net10x10_ind3069_tar6_eps0-008,MNIST1,Virt.-All,unsat,50
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,M,unsat,141
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,R,unsat,45
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,S+D,unsat,38
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,S+D+P,unsat,61
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,S+P,unsat,62
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,Neurify,unsat,12
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,38
mnist_net10x10_ind39251_tar7_eps0-016,MNIST1,Virt.-All,unsat,12
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,M,unsat,57
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,R,unsat,31
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,S+D,unsat,26
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,S+D+P,unsat,52
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,S+P,unsat,62
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,Neurify,unsat,19
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,Virt.-Marabou,unsat,26
mnist_net10x10_ind55973_tar2_eps0-016,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,M,unsat,27
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,R,unsat,7
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,S+D,unsat,10
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,S+D+P,unsat,23
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,S+P,unsat,24
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,Neurify,unsat,0
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,7
mnist_net10x10_ind15978_tar7_eps0-016,MNIST1,Virt.-All,unsat,0
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,M,unsat,1232
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,R,unsat,750
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,S+D,unsat,1366
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,S+D+P,unsat,637
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,S+P,unsat,703
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,Virt.-Marabou,unsat,637
mnist_net10x10_ind26560_tar9_eps0-016,MNIST1,Virt.-All,unsat,637
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,M,unsat,210
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,R,unsat,57
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,S+D,unsat,52
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,S+D+P,unsat,122
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,S+P,unsat,93
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,52
mnist_net10x10_ind12269_tar7_eps0-016,MNIST1,Virt.-All,unsat,52
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,M,unsat,95
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,R,unsat,93
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,S+D,unsat,50
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,S+D+P,unsat,107
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,S+P,unsat,94
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,Neurify,unsat,19
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,Virt.-Marabou,unsat,50
mnist_net10x10_ind22709_tar2_eps0-016,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,M,unsat,392
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,R,unsat,180
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,S+D,unsat,188
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,S+D+P,unsat,252
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,S+P,unsat,168
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,Neurify,unsat,171
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,Virt.-Marabou,unsat,168
mnist_net10x10_ind8151_tar3_eps0-016,MNIST1,Virt.-All,unsat,168
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,M,unsat,155
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,R,unsat,78
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,S+D,unsat,83
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,S+D+P,unsat,81
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,S+P,unsat,88
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,Virt.-Marabou,unsat,78
mnist_net10x10_ind34051_tar3_eps0-016,MNIST1,Virt.-All,unsat,78
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,M,unsat,924
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,R,unsat,181
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,S+D,unsat,190
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,S+D+P,unsat,223
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,S+P,unsat,236
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,Virt.-Marabou,unsat,181
mnist_net10x10_ind7904_tar4_eps0-016,MNIST1,Virt.-All,unsat,181
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,M,unsat,356
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,R,unsat,63
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,S+D,unsat,47
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,S+D+P,unsat,70
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,S+P,unsat,100
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,Neurify,unsat,4
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,Virt.-Marabou,unsat,47
mnist_net10x10_ind40256_tar8_eps0-016,MNIST1,Virt.-All,unsat,4
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,M,unsat,234
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,R,unsat,76
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,S+D,unsat,96
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,S+D+P,unsat,80
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,S+P,unsat,75
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,Neurify,unsat,59
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,Virt.-Marabou,unsat,75
mnist_net10x10_ind29128_tar8_eps0-016,MNIST1,Virt.-All,unsat,59
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,M,unsat,80
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,R,unsat,20
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,S+D,unsat,19
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,S+D+P,unsat,30
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,S+P,unsat,52
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,Neurify,unsat,82
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,Virt.-Marabou,unsat,19
mnist_net10x10_ind27048_tar6_eps0-016,MNIST1,Virt.-All,unsat,19
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,M,unsat,830
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,R,unsat,201
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,S+D,unsat,174
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,S+D+P,unsat,257
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,S+P,unsat,191
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,Virt.-Marabou,unsat,174
mnist_net10x10_ind58482_tar1_eps0-016,MNIST1,Virt.-All,unsat,174
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,M,unsat,135
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,R,unsat,55
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,S+D,unsat,34
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,S+D+P,unsat,69
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,S+P,unsat,72
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,Neurify,unsat,178
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,Virt.-Marabou,unsat,34
mnist_net10x10_ind22951_tar4_eps0-016,MNIST1,Virt.-All,unsat,34
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,M,unsat,1190
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,R,unsat,381
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,S+D,unsat,507
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,S+D+P,unsat,368
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,S+P,unsat,367
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,Virt.-Marabou,unsat,367
mnist_net10x10_ind46908_tar1_eps0-032,MNIST1,Virt.-All,unsat,367
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,M,unsat,361
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,R,unsat,70
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,S+D,unsat,57
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,S+D+P,unsat,81
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,S+P,unsat,101
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,Neurify,unsat,804
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,Virt.-Marabou,unsat,57
mnist_net10x10_ind26831_tar2_eps0-032,MNIST1,Virt.-All,unsat,57
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,M,unsat,495
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,R,unsat,382
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,S+D,unsat,329
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,S+D+P,unsat,322
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,S+P,unsat,424
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,Virt.-Marabou,unsat,322
mnist_net10x10_ind4843_tar7_eps0-032,MNIST1,Virt.-All,unsat,322
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,M,unsat,893
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,R,unsat,216
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,S+D,unsat,136
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,S+D+P,unsat,149
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,S+P,unsat,163
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,Virt.-Marabou,unsat,136
mnist_net10x10_ind17320_tar4_eps0-032,MNIST1,Virt.-All,unsat,136
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,M,unsat,199
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,R,unsat,97
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,S+D,unsat,98
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,S+D+P,unsat,128
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,S+P,unsat,122
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,Neurify,unsat,859
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,Virt.-Marabou,unsat,97
mnist_net10x10_ind30297_tar9_eps0-032,MNIST1,Virt.-All,unsat,97
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,M,unsat,2146
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,R,unsat,950
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,S+D,unsat,1004
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,S+D+P,unsat,555
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,S+P,unsat,699
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,Virt.-Marabou,unsat,555
mnist_net10x10_ind8591_tar7_eps0-032,MNIST1,Virt.-All,unsat,555
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,M,unsat,162
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,R,unsat,52
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,S+D,unsat,148
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,S+D+P,unsat,105
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,S+P,unsat,55
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,Virt.-Marabou,unsat,52
mnist_net10x20_ind28015_tar4_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,M,unsat,648
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,R,unsat,72
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,S+D,unsat,53
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,S+D+P,unsat,130
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,S+P,unsat,110
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,Virt.-Marabou,unsat,53
mnist_net10x20_ind28134_tar5_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,M,unsat,263
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,R,unsat,78
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,S+D,unsat,142
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,S+D+P,unsat,64
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,S+P,unsat,60
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,Virt.-Marabou,unsat,60
mnist_net10x20_ind19652_tar4_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,M,unsat,260
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,R,unsat,124
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,S+D,unsat,119
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,S+D+P,unsat,97
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,S+P,unsat,74
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,Virt.-Marabou,unsat,74
mnist_net10x20_ind51294_tar8_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,M,unsat,620
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,R,unsat,254
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,S+D,unsat,221
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,S+D+P,unsat,164
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,S+P,unsat,148
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,Virt.-Marabou,unsat,148
mnist_net10x20_ind9987_tar5_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,M,unsat,262
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,R,unsat,161
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,S+D,unsat,94
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,S+D+P,unsat,148
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,S+P,unsat,154
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,Neurify,unsat,66
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,Virt.-Marabou,unsat,94
mnist_net10x20_ind53784_tar7_eps0-004,MNIST2,Virt.-All,unsat,66
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,M,unsat,890
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,R,unsat,94
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,S+D,unsat,97
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,S+D+P,unsat,121
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,S+P,unsat,143
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,Virt.-Marabou,unsat,94
mnist_net10x20_ind53343_tar0_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,I,timeout,3600
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,M,unsat,732
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,R,unsat,102
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,S+D,unsat,98
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,S+D+P,unsat,132
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,S+P,unsat,118
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,Neurify,unsat,0
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,Virt.-Marabou,unsat,98
mnist_net10x20_ind22892_tar6_eps0-004,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,M,unsat,292
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,R,unsat,55
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,S+D,unsat,85
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,S+D+P,unsat,117
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,S+P,unsat,130
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,Virt.-Marabou,unsat,55
mnist_net10x20_ind44842_tar6_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,M,unsat,1697
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,R,unsat,113
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,S+D,unsat,131
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,S+D+P,unsat,175
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,S+P,unsat,180
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,113
mnist_net10x20_ind27080_tar2_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,M,unsat,2936
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,R,unsat,339
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,S+D,unsat,295
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,S+D+P,unsat,391
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,S+P,unsat,409
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,Virt.-Marabou,unsat,295
mnist_net10x20_ind41109_tar5_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,M,unsat,282
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,R,unsat,40
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,S+D,unsat,43
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,S+D+P,unsat,61
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,S+P,unsat,67
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,Virt.-Marabou,unsat,40
mnist_net10x20_ind38192_tar5_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,M,unsat,331
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,R,unsat,202
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,S+D,unsat,164
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,S+D+P,unsat,146
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,S+P,unsat,133
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,Virt.-Marabou,unsat,133
mnist_net10x20_ind10560_tar6_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,M,unsat,1837
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,R,unsat,217
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,S+D,unsat,203
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,S+D+P,unsat,286
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,S+P,unsat,248
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,Neurify,unsat,1
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,Virt.-Marabou,unsat,203
mnist_net10x20_ind3428_tar9_eps0-008,MNIST2,Virt.-All,unsat,1
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,M,unsat,2390
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,R,unsat,319
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,S+D,unsat,254
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,S+D+P,unsat,388
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,S+P,unsat,357
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,Neurify,unsat,2
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,254
mnist_net10x20_ind14680_tar2_eps0-008,MNIST2,Virt.-All,unsat,2
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,M,unsat,2218
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,R,unsat,355
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,S+D,unsat,212
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,S+D+P,unsat,179
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,S+P,unsat,171
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,Virt.-Marabou,unsat,171
mnist_net10x20_ind27995_tar1_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,M,unsat,1063
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,R,unsat,316
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,S+D,unsat,270
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,S+D+P,unsat,283
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,S+P,unsat,289
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,Neurify,unsat,2
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,Virt.-Marabou,unsat,270
mnist_net10x20_ind44643_tar9_eps0-008,MNIST2,Virt.-All,unsat,2
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,M,unsat,2086
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,R,unsat,420
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,S+D,unsat,327
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,S+D+P,unsat,412
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,S+P,unsat,498
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,Neurify,unsat,112
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,Virt.-Marabou,unsat,327
mnist_net10x20_ind51205_tar5_eps0-016,MNIST2,Virt.-All,unsat,112
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,M,unsat,773
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,R,unsat,359
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,S+D,unsat,208
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,S+D+P,unsat,143
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,S+P,unsat,258
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,Neurify,unsat,5
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,Virt.-Marabou,unsat,143
mnist_net10x20_ind39246_tar0_eps0-016,MNIST2,Virt.-All,unsat,5
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,M,unsat,530
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,R,unsat,148
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,S+D,unsat,121
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,S+D+P,unsat,152
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,S+P,unsat,156
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,Neurify,unsat,1
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,Virt.-Marabou,unsat,121
mnist_net10x20_ind53231_tar7_eps0-016,MNIST2,Virt.-All,unsat,1
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,M,unsat,692
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,R,unsat,49
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,S+D,unsat,204
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,S+D+P,unsat,123
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,S+P,unsat,156
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,49
mnist_net20x20_ind30950_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,M,unsat,935
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,R,unsat,89
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,S+D,unsat,91
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,S+D+P,unsat,194
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,S+P,unsat,260
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,89
mnist_net20x20_ind27083_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,M,unsat,1573
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,R,unsat,73
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,S+D,unsat,416
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,S+D+P,unsat,363
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,S+P,unsat,145
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,Neurify,unsat,51
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,Virt.-Marabou,unsat,73
mnist_net20x20_ind16442_tar0_eps0-004,MNIST3,Virt.-All,unsat,51
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,M,unsat,3417
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,R,unsat,97
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,S+D,unsat,143
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,S+D+P,unsat,237
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,S+P,unsat,253
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,97
mnist_net20x20_ind39950_tar5_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,M,unsat,782
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,R,unsat,92
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,S+D,unsat,88
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,S+D+P,unsat,237
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,S+P,unsat,111
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,Virt.-Marabou,unsat,88
mnist_net20x20_ind28964_tar2_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,M,unsat,2132
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,R,unsat,441
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,S+D,unsat,594
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,S+D+P,unsat,427
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,S+P,unsat,339
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,Virt.-Marabou,unsat,339
mnist_net20x20_ind46314_tar8_eps0-004,MNIST3,Virt.-All,unsat,339
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,M,unsat,3002
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,R,unsat,181
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,S+D,unsat,111
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,S+D+P,unsat,311
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,S+P,unsat,271
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,Virt.-Marabou,unsat,111
mnist_net20x20_ind6946_tar6_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,M,unsat,2795
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,R,unsat,196
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,S+D,unsat,94
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,S+D+P,unsat,282
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,S+P,unsat,413
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,Virt.-Marabou,unsat,94
mnist_net20x20_ind56278_tar7_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,M,unsat,660
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,R,unsat,105
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,S+D,unsat,103
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,S+D+P,unsat,237
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,S+P,unsat,304
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,Virt.-Marabou,unsat,103
mnist_net20x20_ind4552_tar7_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,M,unsat,2022
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,R,unsat,183
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,S+D,unsat,197
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,S+D+P,unsat,420
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,S+P,unsat,216
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,Virt.-Marabou,unsat,183
mnist_net20x20_ind33828_tar9_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,M,unsat,664
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,R,unsat,152
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,S+D,unsat,101
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,S+D+P,unsat,268
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,S+P,unsat,202
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,101
mnist_net20x20_ind45228_tar8_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,M,unsat,1491
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,R,unsat,200
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,S+D,unsat,299
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,S+D+P,unsat,320
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,S+P,unsat,273
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,Virt.-Marabou,unsat,200
mnist_net20x20_ind21573_tar3_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,M,unsat,389
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,R,unsat,99
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,S+D,unsat,68
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,S+D+P,unsat,214
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,S+P,unsat,248
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,Virt.-Marabou,unsat,68
mnist_net20x20_ind35853_tar2_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,M,unsat,875
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,R,unsat,113
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,S+D,unsat,143
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,S+D+P,unsat,140
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,S+P,unsat,185
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,113
mnist_net20x20_ind47726_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,M,unsat,661
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,R,unsat,152
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,S+D,unsat,140
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,S+D+P,unsat,257
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,S+P,unsat,240
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,Virt.-Marabou,unsat,140
mnist_net20x20_ind16619_tar9_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,M,unsat,2443
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,R,unsat,223
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,S+D,unsat,181
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,S+D+P,unsat,359
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,S+P,unsat,221
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,Virt.-Marabou,unsat,181
mnist_net20x20_ind9939_tar1_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,R,unsat,1012
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,S+D,unsat,1011
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,S+D+P,unsat,860
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,S+P,unsat,909
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,Virt.-Marabou,unsat,860
mnist_net10x10_ind30684_tar6_eps0-016,MNIST1,Virt.-All,unsat,860
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,R,unsat,2680
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,S+D,unsat,3259
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,S+D+P,unsat,2377
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,S+P,unsat,2654
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,Virt.-Marabou,unsat,2377
mnist_net10x10_ind10928_tar0_eps0-016,MNIST1,Virt.-All,unsat,2377
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,R,unsat,1009
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,S+D,unsat,1072
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,S+D+P,unsat,1046
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,S+P,unsat,973
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,Virt.-Marabou,unsat,973
mnist_net10x10_ind25764_tar9_eps0-016,MNIST1,Virt.-All,unsat,973
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,I,timeout,3600
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,M,timeout,3600
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,R,unsat,806
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,S+D,unsat,765
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,S+D+P,unsat,845
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,S+P,unsat,1184
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,Virt.-Marabou,unsat,765
mnist_net10x10_ind1293_tar7_eps0-016,MNIST1,Virt.-All,unsat,765
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,R,sat,89
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,S+D,sat,222
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,S+D+P,sat,236
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,S+P,sat,297
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,Virt.-Marabou,sat,89
mnist_net10x10_ind41524_tar5_eps0-032,MNIST1,Virt.-All,sat,89
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,R,unsat,691
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,S+D,unsat,1505
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,S+D+P,unsat,957
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,S+P,unsat,866
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,Virt.-Marabou,unsat,691
mnist_net10x10_ind50508_tar9_eps0-032,MNIST1,Virt.-All,unsat,691
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,R,unsat,928
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,S+D,unsat,915
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,S+D+P,unsat,1097
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,S+P,unsat,891
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,Virt.-Marabou,unsat,891
mnist_net10x10_ind12715_tar9_eps0-032,MNIST1,Virt.-All,unsat,891
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,R,unsat,1394
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,S+D,unsat,1583
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,S+D+P,unsat,1543
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,S+P,unsat,1475
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,Virt.-Marabou,unsat,1394
mnist_net10x10_ind32061_tar1_eps0-032,MNIST1,Virt.-All,unsat,1394
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,R,unsat,750
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,S+D,unsat,801
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,S+D+P,unsat,1022
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,S+P,unsat,741
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,Neurify,timeout,3600
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,Virt.-Marabou,unsat,741
mnist_net10x20_ind44881_tar4_eps0-008,MNIST2,Virt.-All,unsat,741
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,R,unsat,1518
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,S+D,unsat,1919
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,S+D+P,unsat,1469
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,S+P,unsat,1306
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,Neurify,unsat,2
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,Virt.-Marabou,unsat,1306
mnist_net10x20_ind30206_tar1_eps0-008,MNIST2,Virt.-All,unsat,2
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,R,unsat,239
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,S+D,unsat,140
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,S+D+P,unsat,175
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,S+P,unsat,160
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,140
mnist_net10x20_ind54841_tar2_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,R,unsat,3326
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,S+D,timeout,3600
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,S+D+P,unsat,2190
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,S+P,unsat,1789
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,Neurify,unsat,150
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,Virt.-Marabou,unsat,1789
mnist_net10x20_ind5171_tar0_eps0-008,MNIST2,Virt.-All,unsat,150
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,R,unsat,729
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,S+D,unsat,1079
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,S+D+P,unsat,625
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,S+P,unsat,1022
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,Neurify,timeout,3600
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,Virt.-Marabou,unsat,625
mnist_net10x20_ind42115_tar3_eps0-008,MNIST2,Virt.-All,unsat,625
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,R,unsat,358
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,S+D,unsat,308
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,S+D+P,unsat,342
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,S+P,unsat,430
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,Neurify,unsat,0
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,Virt.-Marabou,unsat,308
mnist_net10x20_ind33603_tar2_eps0-008,MNIST2,Virt.-All,unsat,0
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,R,unsat,524
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,S+D,unsat,691
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,S+D+P,unsat,457
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,S+P,unsat,383
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,Neurify,unsat,12
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,Virt.-Marabou,unsat,383
mnist_net10x20_ind47383_tar9_eps0-008,MNIST2,Virt.-All,unsat,12
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,R,unsat,1262
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,S+D,unsat,1463
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,S+D+P,unsat,1044
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,S+P,unsat,996
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,Neurify,unsat,20
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,Virt.-Marabou,unsat,996
mnist_net10x20_ind58881_tar0_eps0-016,MNIST2,Virt.-All,unsat,20
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,R,unsat,1857
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,S+D,unsat,1782
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,S+D+P,unsat,1638
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,S+P,unsat,1608
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,Neurify,unsat,2811
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,Virt.-Marabou,unsat,1608
mnist_net10x20_ind13095_tar0_eps0-016,MNIST2,Virt.-All,unsat,1608
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,R,sat,188
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,S+D,sat,65
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,S+D+P,sat,71
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,S+P,timeout,3600
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,Neurify,sat,0
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,Virt.-Marabou,sat,65
mnist_net10x20_ind56992_tar2_eps0-016,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,R,sat,828
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,S+D,sat,445
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,S+D+P,sat,256
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,S+P,sat,1168
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,Virt.-Marabou,sat,256
mnist_net10x20_ind18247_tar8_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,R,unsat,270
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,S+D,unsat,147
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,S+D+P,unsat,278
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,S+P,unsat,234
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,147
mnist_net20x20_ind57775_tar5_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,R,unsat,416
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,S+D,unsat,512
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,S+D+P,unsat,623
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,S+P,unsat,634
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,Virt.-Marabou,unsat,416
mnist_net20x20_ind28418_tar7_eps0-004,MNIST3,Virt.-All,unsat,416
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,R,unsat,337
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,S+D,unsat,274
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,S+D+P,unsat,612
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,S+P,unsat,754
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,274
mnist_net20x20_ind1100_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,R,unsat,381
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,S+D,unsat,298
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,S+D+P,unsat,445
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,S+P,unsat,538
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,Virt.-Marabou,unsat,298
mnist_net20x20_ind34987_tar4_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,R,unsat,110
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,S+D,unsat,114
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,S+D+P,unsat,552
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,S+P,unsat,268
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,Virt.-Marabou,unsat,110
mnist_net20x20_ind5414_tar2_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,R,unsat,598
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,S+D,unsat,317
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,S+D+P,unsat,526
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,S+P,unsat,484
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,Virt.-Marabou,unsat,317
mnist_net20x20_ind52255_tar1_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,R,unsat,565
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,S+D,unsat,595
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,S+D+P,unsat,696
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,S+P,unsat,722
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,Neurify,unsat,0
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,Virt.-Marabou,unsat,565
mnist_net20x20_ind47062_tar6_eps0-004,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,I,timeout,3600
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,M,timeout,3600
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,R,unsat,1103
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,S+D,unsat,708
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,S+D+P,unsat,1099
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,S+P,unsat,1358
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,Virt.-Marabou,unsat,708
mnist_net20x20_ind21189_tar5_eps0-004,MNIST3,Virt.-All,unsat,708
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,R,unsat,1516
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,S+D,unsat,1305
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,S+D+P,unsat,1732
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,S+P,unsat,1819
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,1305
mnist_net20x20_ind44708_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,R,unsat,1211
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,S+D,unsat,1027
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,S+D+P,unsat,1605
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,S+P,unsat,1418
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,Neurify,unsat,1
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,Virt.-Marabou,unsat,1027
mnist_net20x20_ind32817_tar1_eps0-008,MNIST3,Virt.-All,unsat,1
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,R,unsat,1440
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,S+D,unsat,985
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,S+D+P,unsat,869
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,S+P,unsat,1662
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,869
mnist_net20x20_ind46520_tar4_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,R,unsat,733
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,S+D,unsat,822
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,S+D+P,unsat,1199
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,S+P,unsat,1139
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,Neurify,unsat,623
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,Virt.-Marabou,unsat,733
mnist_net20x20_ind56574_tar7_eps0-008,MNIST3,Virt.-All,unsat,623
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,R,unsat,329
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,S+D,unsat,348
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,S+D+P,unsat,532
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,S+P,unsat,264
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,Virt.-Marabou,unsat,264
mnist_net20x20_ind40180_tar6_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,R,unsat,858
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,S+D,unsat,994
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,S+D+P,unsat,646
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,S+P,unsat,665
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,Neurify,unsat,301
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,646
mnist_net20x20_ind21096_tar8_eps0-008,MNIST3,Virt.-All,unsat,301
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,R,unsat,2756
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,S+D,unsat,1935
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,S+D+P,unsat,1543
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,S+P,unsat,2155
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,Virt.-Marabou,unsat,1543
mnist_net20x20_ind8340_tar3_eps0-008,MNIST3,Virt.-All,unsat,1543
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,R,unsat,399
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,S+D,unsat,434
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,S+D+P,unsat,463
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,S+P,unsat,539
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,Neurify,unsat,0
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,Virt.-Marabou,unsat,399
mnist_net20x20_ind30380_tar8_eps0-008,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,R,unsat,475
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,S+D,unsat,358
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,S+D+P,unsat,580
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,S+P,unsat,577
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,Neurify,unsat,4
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,Virt.-Marabou,unsat,358
mnist_net20x20_ind23925_tar4_eps0-008,MNIST3,Virt.-All,unsat,4
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,R,unsat,547
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,S+D,unsat,699
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,S+D+P,unsat,542
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,S+P,unsat,501
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,Virt.-Marabou,unsat,501
mnist_net20x20_ind55824_tar1_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,R,sat,88
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,S+D,sat,103
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,S+D+P,sat,136
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,S+P,sat,491
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,Neurify,sat,0
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,Virt.-Marabou,sat,88
mnist_net20x20_ind19934_tar2_eps0-016,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,R,unsat,214
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,S+D,unsat,339
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,S+D+P,unsat,298
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,S+P,unsat,266
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,Virt.-Marabou,unsat,214
mnist_net20x20_ind42413_tar5_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,R,unsat,2326
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,S+D,unsat,2391
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,S+D+P,unsat,2496
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,S+P,unsat,2088
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,Virt.-Marabou,unsat,2088
mnist_net20x20_ind24330_tar1_eps0-016,MNIST3,Virt.-All,unsat,2088
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,R,unsat,871
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,S+D,unsat,1057
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,S+D+P,unsat,767
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,S+P,unsat,814
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,Neurify,unsat,20
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,Virt.-Marabou,unsat,767
mnist_net20x20_ind24237_tar0_eps0-016,MNIST3,Virt.-All,unsat,20
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,R,unsat,854
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,S+D,unsat,1184
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,S+D+P,unsat,1407
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,S+P,unsat,1518
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,Virt.-Marabou,unsat,854
mnist_net20x20_ind29333_tar8_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,R,unsat,1811
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,S+D,unsat,1675
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,S+D+P,unsat,1595
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,S+P,unsat,2283
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,Neurify,unsat,2660
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,Virt.-Marabou,unsat,1595
mnist_net20x20_ind15782_tar2_eps0-016,MNIST3,Virt.-All,unsat,1595
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,R,unsat,594
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,S+D,unsat,660
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,S+D+P,unsat,963
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,S+P,unsat,1248
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,Neurify,unsat,3
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,Virt.-Marabou,unsat,594
mnist_net20x20_ind21240_tar9_eps0-016,MNIST3,Virt.-All,unsat,3
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,R,sat,1644
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,S+D,sat,749
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,S+D+P,sat,476
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,Neurify,sat,0
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,Virt.-Marabou,sat,476
mnist_net20x20_ind53364_tar7_eps0-032,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,R,unsat,1046
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,S+D,unsat,1235
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,S+D+P,unsat,1430
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,S+P,unsat,1495
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,Neurify,unsat,0
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,Virt.-Marabou,unsat,1046
mnist_net20x20_ind51331_tar9_eps0-032,MNIST3,Virt.-All,unsat,0
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,R,timeout,3600
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,S+D,unsat,3150
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,S+D+P,unsat,2074
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,S+P,unsat,2870
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,Neurify,unsat,56
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,Virt.-Marabou,unsat,2074
mnist_net10x20_ind14223_tar4_eps0-016,MNIST2,Virt.-All,unsat,56
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,I,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,M,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,R,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,S+D,sat,209
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,S+P,timeout,3600
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,Neurify,sat,0
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,Virt.-Marabou,sat,209
mnist_net10x20_ind39674_tar7_eps0-016,MNIST2,Virt.-All,sat,0
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,S+D,sat,2935
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,S+D+P,sat,3311
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,Neurify,sat,1
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,Virt.-Marabou,sat,2935
mnist_net10x20_ind41180_tar1_eps0-032,MNIST2,Virt.-All,sat,1
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,R,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,S+D,unsat,2332
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,S+P,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,Virt.-Marabou,unsat,2332
mnist_net20x20_ind9328_tar9_eps0-016,MNIST3,Virt.-All,unsat,2332
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,R,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,S+D,unsat,2560
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,S+D+P,unsat,2315
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,S+P,timeout,3600
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,Neurify,unsat,0
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,Virt.-Marabou,unsat,2315
mnist_net20x20_ind16781_tar8_eps0-016,MNIST3,Virt.-All,unsat,0
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,S+D,sat,635
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,S+D+P,sat,155
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,Neurify,sat,0
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,Virt.-Marabou,sat,155
mnist_net20x20_ind49049_tar2_eps0-032,MNIST3,Virt.-All,sat,0
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,S+D,sat,3511
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,S+D+P,sat,1822
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,S+P,sat,2152
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,Neurify,sat,2
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,Virt.-Marabou,sat,1822
mnist_net20x20_ind46342_tar9_eps0-032,MNIST3,Virt.-All,sat,2
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,I,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,M,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,R,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,S+D,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,S+D+P,sat,3283
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,S+P,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,Neurify,timeout,3600
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,Virt.-Marabou,sat,3283
mnist_net10x10_ind13892_tar5_eps0-032,MNIST1,Virt.-All,sat,3283
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,S+D+P,sat,1152
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,Neurify,sat,0
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,Virt.-Marabou,sat,1152
mnist_net10x20_ind5903_tar8_eps0-032,MNIST2,Virt.-All,sat,0
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,I,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,M,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,R,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,S+D,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,S+D+P,unsat,3584
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,S+P,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,Virt.-Marabou,unsat,3584
mnist_net20x20_ind41072_tar9_eps0-008,MNIST3,Virt.-All,unsat,3584
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,I,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,M,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,R,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,S+D,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,S+D+P,unsat,3502
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,S+P,unsat,3090
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,Neurify,timeout,3600
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,Virt.-Marabou,unsat,3090
mnist_net20x20_ind24170_tar2_eps0-016,MNIST3,Virt.-All,unsat,3090
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,I,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,M,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,R,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,S+D,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,S+P,unsat,3549
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,Neurify,timeout,3600
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,Virt.-Marabou,unsat,3549
mnist_net10x20_ind37588_tar5_eps0-008,MNIST2,Virt.-All,unsat,3549
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,Neurify,sat,1
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,Virt.-Marabou,sat,3600
mnist_net10x20_ind45335_tar2_eps0-032,MNIST2,Virt.-All,sat,1
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,Neurify,sat,1
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,Virt.-Marabou,sat,3600
mnist_net10x20_ind40561_tar0_eps0-032,MNIST2,Virt.-All,sat,1
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,I,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,M,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,R,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,S+D,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,S+D+P,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,S+P,timeout,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,Neurify,sat,2
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,Virt.-Marabou,sat,3600
mnist_net10x20_ind18654_tar0_eps0-032,MNIST2,Virt.-All,sat,2
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,S+D,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,Neurify,unsat,86
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,Virt.-Marabou,timeout,3600
mnist_net20x20_ind5096_tar5_eps0-032,MNIST3,Virt.-All,unsat,86
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,S+D,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,Neurify,unsat,288
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,Virt.-Marabou,timeout,3600
mnist_net20x20_ind42488_tar6_eps0-032,MNIST3,Virt.-All,unsat,288
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,I,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,M,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,R,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,S+D,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,S+D+P,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,S+P,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,Neurify,unsat,1056
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,Virt.-Marabou,timeout,3600
mnist_net20x20_ind36056_tar8_eps0-032,MNIST3,Virt.-All,unsat,1056
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,I,unsat,288
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,R,unsat,502
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,S+D,unsat,320
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,S+D+P,unsat,296
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,S+P,unsat,372
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,288
acas_ACASXU_run2a_4_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,I,unsat,213
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,R,unsat,909
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,S+D,unsat,211
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,S+D+P,unsat,306
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,S+P,unsat,290
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,211
acas_ACASXU_run2a_5_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,I,unsat,876
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,R,unsat,1152
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,S+D,unsat,926
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,S+D+P,unsat,927
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,S+P,unsat,851
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,Neurify,unsat,21
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,851
acas_ACASXU_run2a_4_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,21
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,I,unsat,142
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,M,unsat,1328
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,R,unsat,187
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,S+D,unsat,123
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,S+D+P,unsat,167
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,S+P,unsat,170
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,123
acas_ACASXU_run2a_1_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,I,unsat,442
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,R,unsat,1047
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,S+D,unsat,415
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,S+D+P,unsat,443
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,S+P,unsat,581
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,415
acas_ACASXU_run2a_2_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,I,unsat,1588
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,R,unsat,1550
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,S+D,unsat,1544
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,S+D+P,unsat,1753
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,S+P,unsat,1564
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,Neurify,unsat,16
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1544
acas_ACASXU_run2a_3_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,16
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,I,unsat,464
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,R,unsat,837
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,S+D,unsat,386
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,S+D+P,unsat,404
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,S+P,unsat,502
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,Neurify,unsat,4
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,386
acas_ACASXU_run2a_4_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,4
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,I,unsat,404
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,R,unsat,670
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,S+D,unsat,374
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,S+D+P,unsat,484
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,S+P,unsat,359
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,359
acas_ACASXU_run2a_2_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,I,unsat,161
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,M,unsat,1222
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,R,unsat,195
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,S+D,unsat,138
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,S+D+P,unsat,166
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,S+P,unsat,165
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,138
acas_ACASXU_run2a_5_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,I,unsat,1027
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,R,unsat,1674
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,S+D,unsat,1064
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,S+D+P,unsat,958
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,S+P,unsat,905
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,Neurify,unsat,4
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,905
acas_ACASXU_run2a_4_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,4
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,I,unsat,270
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,R,unsat,459
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,S+D,unsat,349
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,S+D+P,unsat,314
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,S+P,unsat,321
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,270
acas_ACASXU_run2a_4_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,I,unsat,219
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,M,unsat,3063
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,R,unsat,387
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,S+D,unsat,181
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,S+D+P,unsat,247
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,S+P,unsat,305
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,Neurify,unsat,3
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,181
acas_ACASXU_run2a_3_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,3
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,I,unsat,1495
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,R,unsat,2781
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,S+D,unsat,1660
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,S+D+P,unsat,1670
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,S+P,unsat,1513
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,Neurify,unsat,28
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1495
acas_ACASXU_run2a_5_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,28
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,I,unsat,277
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,M,unsat,3039
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,R,unsat,485
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,S+D,unsat,237
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,S+D+P,unsat,333
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,S+P,unsat,336
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,237
acas_ACASXU_run2a_1_3_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,I,unsat,3115
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,S+D,unsat,3432
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,S+D+P,unsat,3041
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,S+P,unsat,2608
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,Neurify,unsat,30
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2608
acas_ACASXU_run2a_5_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,30
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,I,unsat,259
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,M,unsat,3272
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,R,unsat,483
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,S+D,unsat,294
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,S+D+P,unsat,363
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,S+P,unsat,354
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,259
acas_ACASXU_run2a_3_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,I,unsat,2709
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,S+D,unsat,3125
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,S+D+P,unsat,2433
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,S+P,unsat,2393
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,Neurify,unsat,21
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2393
acas_ACASXU_run2a_2_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,21
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,I,unsat,392
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,R,unsat,596
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,S+D,unsat,479
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,S+D+P,unsat,525
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,S+P,unsat,481
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,Neurify,unsat,3
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,392
acas_ACASXU_run2a_3_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,3
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,I,unsat,2121
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,S+D,unsat,2864
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,S+D+P,unsat,2328
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,S+P,unsat,2013
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,Neurify,unsat,6
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2013
acas_ACASXU_run2a_2_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,6
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,I,unsat,482
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,R,unsat,1005
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,S+D,unsat,615
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,S+D+P,unsat,620
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,S+P,unsat,617
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,Neurify,unsat,2
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,482
acas_ACASXU_run2a_5_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,2
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,I,unsat,25
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,M,unsat,113
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,R,unsat,23
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,S+D,unsat,26
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,S+D+P,unsat,88
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,S+P,unsat,93
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,23
acas_ACASXU_run2a_1_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,I,unsat,1586
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,R,unsat,1726
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,S+D,unsat,1229
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,S+D+P,unsat,1298
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,S+P,unsat,1534
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,Neurify,unsat,9
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1229
acas_ACASXU_run2a_2_5_batch_2000_property1,AcasXu1,Virt.-All,unsat,9
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,I,unsat,101
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,M,unsat,1491
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,R,unsat,278
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,S+D,unsat,163
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,S+D+P,unsat,184
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,S+P,unsat,171
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,101
acas_ACASXU_run2a_1_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,I,unsat,3152
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,S+D,unsat,2594
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,S+D+P,unsat,2679
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,S+P,unsat,2733
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,Neurify,unsat,17
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2594
acas_ACASXU_run2a_2_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,17
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,I,unsat,958
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,R,unsat,1262
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,S+D,unsat,1165
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,S+D+P,unsat,1103
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,S+P,unsat,995
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,Neurify,unsat,5
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,958
acas_ACASXU_run2a_2_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,5
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,I,unsat,51
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,M,unsat,315
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,R,unsat,102
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,S+D,unsat,52
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,S+D+P,unsat,92
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,S+P,unsat,93
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,51
acas_ACASXU_run2a_1_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,I,unsat,2372
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,R,unsat,2008
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,S+D,unsat,3223
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,S+D+P,unsat,1995
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,S+P,unsat,2352
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,Neurify,unsat,93
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1995
acas_ACASXU_run2a_4_8_batch_2000_property1,AcasXu1,Virt.-All,unsat,93
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,I,unsat,126
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,M,unsat,1308
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,R,unsat,170
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,S+D,unsat,111
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,S+D+P,unsat,165
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,S+P,unsat,182
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,111
acas_ACASXU_run2a_1_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,I,unsat,2477
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,S+D,unsat,2008
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,S+D+P,unsat,2144
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,S+P,unsat,1917
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,Neurify,unsat,24
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1917
acas_ACASXU_run2a_3_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,24
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,I,unsat,114
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,M,unsat,1837
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,R,unsat,237
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,S+D,unsat,109
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,S+D+P,unsat,175
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,S+P,unsat,177
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,109
acas_ACASXU_run2a_2_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,I,unsat,2631
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,R,unsat,2937
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,S+D,unsat,1967
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,S+D+P,unsat,2218
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,S+P,unsat,2719
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,Neurify,unsat,24
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1967
acas_ACASXU_run2a_3_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,24
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,I,unsat,64
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,M,unsat,392
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,R,unsat,157
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,S+D,unsat,70
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,S+D+P,unsat,139
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,S+P,unsat,108
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,64
acas_ACASXU_run2a_1_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,I,unsat,2083
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,R,unsat,2534
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,S+D,unsat,1944
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,S+D+P,unsat,2117
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,S+P,unsat,1894
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,Neurify,unsat,52
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1894
acas_ACASXU_run2a_3_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,52
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,I,unsat,146
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,M,unsat,1843
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,R,unsat,268
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,S+D,unsat,163
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,S+D+P,unsat,203
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,S+P,unsat,202
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,146
acas_ACASXU_run2a_5_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,I,unsat,188
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,M,unsat,3201
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,R,unsat,452
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,S+D,unsat,176
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,S+D+P,unsat,199
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,S+P,unsat,218
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,176
acas_ACASXU_run2a_3_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,I,unsat,270
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,R,unsat,423
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,S+D,unsat,297
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,S+D+P,unsat,372
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,S+P,unsat,358
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,270
acas_ACASXU_run2a_3_2_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,I,unsat,210
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,M,unsat,3481
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,R,unsat,388
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,S+D,unsat,249
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,S+D+P,unsat,274
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,S+P,unsat,297
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,210
acas_ACASXU_run2a_2_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,I,unsat,175
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,M,unsat,3022
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,R,unsat,323
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,S+D,unsat,190
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,S+D+P,unsat,253
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,S+P,unsat,262
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,Neurify,unsat,1
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,175
acas_ACASXU_run2a_5_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,1
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,I,unsat,1063
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,R,unsat,1684
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,S+D,unsat,1133
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,S+D+P,unsat,1307
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,S+P,unsat,1325
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,Neurify,unsat,9
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,1063
acas_ACASXU_run2a_5_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,9
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,I,unsat,197
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,M,unsat,3110
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,R,unsat,400
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,S+D,unsat,236
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,S+D+P,unsat,285
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,S+P,unsat,259
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,Neurify,unsat,3
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,197
acas_ACASXU_run2a_1_4_batch_2000_property1,AcasXu1,Virt.-All,unsat,3
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,I,unsat,74
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,M,unsat,418
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,R,unsat,144
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,S+D,unsat,66
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,S+D+P,unsat,123
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,S+P,unsat,120
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,Neurify,unsat,0
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,66
acas_ACASXU_run2a_1_1_batch_2000_property1,AcasXu1,Virt.-All,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,I,unsat,2118
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,R,unsat,2706
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,S+D,unsat,2216
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,S+D+P,unsat,2000
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,S+P,unsat,2074
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,Neurify,unsat,23
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2000
acas_ACASXU_run2a_5_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,23
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,I,sat,9
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,M,sat,146
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,R,sat,9
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,S+D,sat,6
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,S+D+P,sat,69
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,S+P,sat,68
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_3_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,I,sat,674
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,M,sat,1003
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,R,sat,1011
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,S+D,sat,645
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,S+D+P,sat,747
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,S+P,sat,548
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,548
acas_ACASXU_run2a_1_3_batch_2000_property2,AcasXu2,Virt.-All,sat,548
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,I,sat,8
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,M,sat,93
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,R,sat,20
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,S+D,sat,319
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,S+D+P,sat,364
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,S+P,sat,156
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_2_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,I,sat,62
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,M,sat,407
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,R,sat,7
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,S+D,sat,44
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,S+D+P,sat,88
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,S+P,sat,111
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_4_7_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,I,unsat,1261
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,R,unsat,1157
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,S+D,unsat,890
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,S+D+P,unsat,996
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,S+P,unsat,920
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,Neurify,unsat,23
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,890
acas_ACASXU_run2a_1_9_batch_2000_property2,AcasXu2,Virt.-All,unsat,23
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,I,sat,299
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,R,sat,49
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,S+D,sat,30
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,S+D+P,sat,115
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,S+P,sat,103
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,30
acas_ACASXU_run2a_5_9_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,I,sat,340
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,M,sat,90
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,R,sat,146
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,S+D,sat,12
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,S+D+P,sat,61
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,S+P,sat,470
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_4_1_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,M,sat,181
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,R,sat,127
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,S+D,sat,7
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,S+D+P,sat,60
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,S+P,sat,64
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_2_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,I,sat,93
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,M,sat,849
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,R,sat,36
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,S+D,sat,25
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,S+D+P,sat,75
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,S+P,sat,136
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,25
acas_ACASXU_run2a_3_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,I,sat,14
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,M,sat,800
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,R,sat,12
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,S+D,sat,40
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,S+D+P,sat,134
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,S+P,sat,76
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_5_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,I,sat,10
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,M,sat,19
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,R,sat,48
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,S+D,sat,53
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,S+D+P,sat,130
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,S+P,sat,95
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,10
acas_ACASXU_run2a_4_3_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,I,sat,7
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,M,sat,6
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,R,sat,7
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,S+D,sat,287
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,S+D+P,sat,390
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,S+P,sat,110
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_5_6_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,I,sat,28
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,M,sat,16
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,R,sat,58
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,S+D,sat,48
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,S+D+P,sat,102
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,S+P,sat,105
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,16
acas_ACASXU_run2a_2_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,I,sat,7
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,M,sat,106
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,R,sat,11
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,S+D,sat,47
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,S+D+P,sat,143
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,S+P,sat,59
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_5_2_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,M,sat,609
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,R,sat,256
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,S+D,sat,123
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,S+D+P,sat,221
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,S+P,sat,73
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_3_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,I,sat,56
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,M,sat,677
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,R,sat,68
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,S+D,sat,53
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,S+D+P,sat,100
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,S+P,sat,105
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,Neurify,sat,3105
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,53
acas_ACASXU_run2a_3_2_batch_2000_property2,AcasXu2,Virt.-All,sat,53
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,I,sat,8
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,M,sat,379
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,R,sat,50
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,S+D,sat,134
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,S+D+P,sat,135
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,S+P,sat,57
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_5_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,I,sat,6
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,M,sat,693
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,R,sat,15
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,S+D,sat,8
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,S+D+P,sat,60
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,S+P,sat,59
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,Neurify,sat,1
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_3_1_batch_2000_property2,AcasXu2,Virt.-All,sat,1
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,I,sat,24
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,M,sat,1028
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,R,sat,12
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,S+D,sat,29
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,S+D+P,sat,120
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,S+P,sat,83
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_2_6_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,I,sat,6
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,M,sat,365
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,R,sat,9
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,S+D,sat,5
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,S+D+P,sat,63
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,S+P,sat,63
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,5
acas_ACASXU_run2a_5_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,I,unsat,884
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,R,unsat,1040
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,S+D,unsat,984
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,S+D+P,unsat,793
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,S+P,unsat,823
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,Neurify,unsat,15
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,793
acas_ACASXU_run2a_1_7_batch_2000_property2,AcasXu2,Virt.-All,unsat,15
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,I,sat,21
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,M,sat,39
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,R,sat,18
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,S+D,sat,46
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,S+D+P,sat,87
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,S+P,sat,64
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,18
acas_ACASXU_run2a_1_4_batch_2000_property2,AcasXu2,Virt.-All,sat,18
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,I,sat,57
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,M,sat,389
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,R,sat,8
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,S+D,sat,28
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,S+D+P,sat,61
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,S+P,sat,105
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_4_4_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,I,unsat,2824
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,R,unsat,2376
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,S+D,unsat,1773
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,S+D+P,unsat,1908
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,S+P,unsat,1927
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,Neurify,unsat,50
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,1773
acas_ACASXU_run2a_1_8_batch_2000_property2,AcasXu2,Virt.-All,unsat,50
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,I,sat,986
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,R,sat,82
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,S+D,sat,520
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,S+D+P,sat,295
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,S+P,sat,1986
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,82
acas_ACASXU_run2a_5_3_batch_2000_property2,AcasXu2,Virt.-All,sat,82
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,I,sat,14
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,M,sat,9
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,R,sat,121
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,S+D,sat,18
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,S+D+P,sat,82
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,S+P,sat,174
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,Neurify,sat,17
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,9
acas_ACASXU_run2a_1_2_batch_2000_property2,AcasXu2,Virt.-All,sat,9
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,I,sat,110
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,M,sat,146
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,R,sat,61
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,S+D,sat,67
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,S+D+P,sat,166
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,S+P,sat,210
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,Neurify,sat,419
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,61
acas_ACASXU_run2a_3_7_batch_2000_property2,AcasXu2,Virt.-All,sat,61
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,M,sat,138
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,R,sat,14
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,S+D,sat,51
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,S+D+P,sat,148
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,S+P,sat,148
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,12
acas_ACASXU_run2a_3_9_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,I,sat,8
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,M,sat,3387
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,R,sat,10
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,S+D,sat,46
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,S+D+P,sat,295
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,S+P,sat,125
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_5_7_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,I,sat,9
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,M,sat,7
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,R,sat,19
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,S+D,sat,12
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,S+D+P,sat,56
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,S+P,sat,50
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_2_1_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,I,sat,15
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,M,sat,385
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,R,sat,941
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,S+D,sat,1317
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,S+D+P,sat,803
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,S+P,sat,50
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,Neurify,sat,610
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,15
acas_ACASXU_run2a_1_5_batch_2000_property2,AcasXu2,Virt.-All,sat,15
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,I,sat,82
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,M,sat,563
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,R,sat,27
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,S+D,sat,98
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,S+D+P,sat,200
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,S+P,sat,185
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,27
acas_ACASXU_run2a_2_7_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,I,sat,345
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,R,sat,971
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,S+D,sat,103
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,S+D+P,sat,197
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,S+P,sat,459
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,103
acas_ACASXU_run2a_2_9_batch_2000_property2,AcasXu2,Virt.-All,sat,103
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,I,sat,1057
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,M,sat,909
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,R,sat,368
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,S+D,sat,390
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,S+D+P,sat,505
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,S+P,sat,1358
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,368
acas_ACASXU_run2a_1_6_batch_2000_property2,AcasXu2,Virt.-All,sat,368
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,I,sat,12
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,M,sat,2005
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,R,sat,49
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,S+D,sat,8
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,S+D+P,sat,57
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,S+P,sat,57
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_5_1_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,I,unsat,492
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,R,unsat,548
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,S+D,unsat,395
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,S+D+P,unsat,459
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,S+P,unsat,400
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,Neurify,unsat,1
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,Virt.-Marabou,unsat,395
acas_ACASXU_run2a_1_1_batch_2000_property2,AcasXu2,Virt.-All,unsat,1
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,I,sat,95
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,M,sat,431
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,R,sat,49
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,S+D,sat,6
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,S+D+P,sat,99
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,S+P,sat,67
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_4_8_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,I,sat,9
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,M,sat,194
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,R,sat,13
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,S+D,sat,20
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,S+D+P,sat,111
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,S+P,sat,98
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,9
acas_ACASXU_run2a_2_3_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,I,sat,47
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,R,sat,58
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,S+D,sat,580
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,S+D+P,sat,344
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,S+P,sat,164
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,Neurify,sat,14
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,47
acas_ACASXU_run2a_4_9_batch_2000_property2,AcasXu2,Virt.-All,sat,14
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,I,sat,48
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,M,sat,52
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,R,sat,48
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,S+D,sat,7
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,S+D+P,sat,63
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,S+P,sat,106
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,Neurify,timeout,3600
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,7
acas_ACASXU_run2a_3_6_batch_2000_property2,AcasXu2,Virt.-All,sat,7
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,I,sat,11
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,M,sat,8
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,R,sat,50
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,S+D,sat,34
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,S+D+P,sat,64
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,S+P,sat,66
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,8
acas_ACASXU_run2a_2_2_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,I,sat,244
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,M,timeout,3600
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,R,sat,119
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,S+D,sat,58
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,S+D+P,sat,138
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,S+P,sat,159
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,58
acas_ACASXU_run2a_4_5_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,I,sat,6
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,M,sat,1081
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,R,sat,8
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,S+D,sat,132
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,S+D+P,sat,126
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,S+P,sat,56
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,Neurify,sat,0
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,Virt.-Marabou,sat,6
acas_ACASXU_run2a_4_6_batch_2000_property2,AcasXu2,Virt.-All,sat,0
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,I,unsat,296
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,M,unsat,1566
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,R,unsat,374
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,S+D,unsat,300
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,S+D+P,unsat,411
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,S+P,unsat,365
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,Neurify,unsat,4
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,296
acas_ACASXU_run2a_4_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,4
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,I,unsat,759
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,M,unsat,2702
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,R,unsat,733
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,S+D,unsat,643
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,S+D+P,unsat,734
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,S+P,unsat,677
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,Neurify,unsat,3
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,643
acas_ACASXU_run2a_1_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,3
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,I,unsat,69
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,M,unsat,113
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,R,unsat,57
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,S+D,unsat,41
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,S+D+P,unsat,74
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,S+P,unsat,84
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,Neurify,unsat,16
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,41
acas_ACASXU_run2a_4_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,16
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,I,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,M,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,R,sat,4
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,S+D,sat,4
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,S+D+P,sat,32
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,S+P,sat,32
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,Neurify,sat,0
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,Virt.-Marabou,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property3,AcasXu3,Virt.-All,sat,0
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,I,unsat,20
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,M,unsat,132
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,R,unsat,22
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,S+D,unsat,20
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,S+D+P,unsat,129
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,S+P,unsat,113
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,20
acas_ACASXU_run2a_4_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,I,unsat,5
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,M,unsat,25
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,R,unsat,10
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,S+D,unsat,5
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,S+D+P,unsat,15
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,S+P,unsat,15
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,5
acas_ACASXU_run2a_2_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,I,unsat,5
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,M,unsat,15
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,R,unsat,6
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,S+D+P,unsat,8
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,S+P,unsat,9
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_3_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,I,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,M,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,R,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,S+D,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,S+D+P,sat,30
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,S+P,sat,41
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,Neurify,sat,0
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,Virt.-Marabou,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property3,AcasXu3,Virt.-All,sat,0
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,I,unsat,61
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,M,unsat,62
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,R,unsat,91
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,S+D,unsat,28
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,S+D+P,unsat,47
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,S+P,unsat,49
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,Neurify,unsat,4
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,28
acas_ACASXU_run2a_5_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,4
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,I,unsat,841
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,M,unsat,1529
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,R,unsat,357
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,S+D,unsat,928
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,S+D+P,unsat,744
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,S+P,unsat,804
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,Neurify,unsat,163
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,357
acas_ACASXU_run2a_4_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,163
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,I,unsat,7
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,M,unsat,24
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,R,unsat,16
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,S+D,unsat,7
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,S+D+P,unsat,46
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,S+P,unsat,39
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,7
acas_ACASXU_run2a_5_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,M,unsat,5
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,R,unsat,5
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,S+D+P,unsat,8
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,S+P,unsat,9
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_5_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,I,unsat,430
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,M,unsat,2320
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,R,unsat,324
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,S+D,unsat,393
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,S+D+P,unsat,480
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,S+P,unsat,398
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,Neurify,unsat,8
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,324
acas_ACASXU_run2a_3_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,8
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,I,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,M,unsat,4
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,R,unsat,7
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,S+D,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,S+D+P,unsat,12
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,S+P,unsat,11
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,I,unsat,188
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,M,unsat,1033
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,R,unsat,182
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,S+D,unsat,127
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,S+D+P,unsat,170
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,S+P,unsat,211
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,Neurify,unsat,6
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,127
acas_ACASXU_run2a_2_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,6
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,I,unsat,8
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,M,unsat,54
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,R,unsat,69
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,S+D,unsat,10
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,S+D+P,unsat,67
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,S+P,unsat,65
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_5_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,M,unsat,53
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,R,unsat,20
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,S+D,unsat,5
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,S+D+P,unsat,33
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,S+P,unsat,34
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,Neurify,unsat,8
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_3_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,4
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,I,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,M,unsat,45
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,R,unsat,18
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,S+D,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,S+D+P,unsat,64
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,S+P,unsat,76
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,I,unsat,205
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,M,unsat,773
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,R,unsat,272
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,S+D,unsat,196
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,S+D+P,unsat,239
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,S+P,unsat,250
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,Neurify,unsat,36
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,196
acas_ACASXU_run2a_2_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,36
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,I,sat,3
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,M,sat,4
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,R,sat,4
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,S+D,sat,5
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,S+D+P,sat,21
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,S+P,sat,18
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,Neurify,sat,0
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,Virt.-Marabou,sat,3
acas_ACASXU_run2a_1_8_batch_2000_property3,AcasXu3,Virt.-All,sat,0
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,I,unsat,12
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,M,unsat,88
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,R,unsat,33
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,S+D,unsat,20
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,S+D+P,unsat,68
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,S+P,unsat,93
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,Neurify,unsat,5
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,12
acas_ACASXU_run2a_3_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,5
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,I,unsat,21
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,M,unsat,174
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,R,unsat,165
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,S+D,unsat,26
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,S+D+P,unsat,69
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,S+P,unsat,71
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,21
acas_ACASXU_run2a_5_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,I,unsat,133
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,M,unsat,361
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,R,unsat,166
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,S+D,unsat,115
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,S+D+P,unsat,155
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,S+P,unsat,214
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,Neurify,unsat,15
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,115
acas_ACASXU_run2a_2_2_batch_2000_property3,AcasXu3,Virt.-All,unsat,15
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,I,unsat,21
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,M,unsat,79
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,R,unsat,24
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,S+D,unsat,22
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,S+D+P,unsat,41
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,S+P,unsat,45
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,Neurify,unsat,6
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,21
acas_ACASXU_run2a_3_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,6
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,I,unsat,24
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,M,unsat,338
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,R,unsat,65
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,S+D,unsat,37
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,S+D+P,unsat,88
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,S+P,unsat,76
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,24
acas_ACASXU_run2a_1_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,M,unsat,20
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,R,unsat,9
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,S+D+P,unsat,15
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,S+P,unsat,14
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_2_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,I,unsat,378
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,M,unsat,1778
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,R,unsat,355
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,S+D,unsat,357
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,S+D+P,unsat,479
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,S+P,unsat,410
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,Neurify,unsat,5
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,355
acas_ACASXU_run2a_1_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,5
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,I,unsat,58
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,M,unsat,174
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,R,unsat,61
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,S+D,unsat,61
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,S+D+P,unsat,88
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,S+P,unsat,123
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,58
acas_ACASXU_run2a_1_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,I,unsat,31
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,M,unsat,98
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,R,unsat,75
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,S+D,unsat,28
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,S+D+P,unsat,74
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,S+P,unsat,61
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,Neurify,unsat,7
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,28
acas_ACASXU_run2a_3_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,7
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,I,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,M,unsat,2
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,R,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,S+D,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,S+D+P,unsat,7
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,S+P,unsat,8
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,2
acas_ACASXU_run2a_2_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,I,unsat,11
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,M,unsat,41
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,R,unsat,15
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,S+D,unsat,11
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,S+D+P,unsat,55
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,S+P,unsat,91
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,Neurify,unsat,2
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_4_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,2
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,I,unsat,8
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,M,unsat,48
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,R,unsat,13
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,S+D,unsat,9
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,S+D+P,unsat,23
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,S+P,unsat,22
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_4_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,I,unsat,202
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,M,unsat,465
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,R,unsat,162
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,S+D,unsat,306
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,S+D+P,unsat,211
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,S+P,unsat,275
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,Neurify,unsat,33
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,162
acas_ACASXU_run2a_5_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,33
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,I,unsat,5
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,M,unsat,8
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,R,unsat,15
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,S+D,unsat,5
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,S+D+P,unsat,11
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,S+P,unsat,13
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,5
acas_ACASXU_run2a_4_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,I,unsat,852
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,M,unsat,2918
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,R,unsat,448
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,S+D,unsat,848
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,S+D+P,unsat,985
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,S+P,unsat,1173
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,Neurify,unsat,176
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,448
acas_ACASXU_run2a_1_1_batch_2000_property3,AcasXu3,Virt.-All,unsat,176
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,I,unsat,32
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,M,unsat,88
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,R,unsat,40
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,S+D,unsat,26
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,S+D+P,unsat,91
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,S+P,unsat,88
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,Neurify,unsat,2
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,26
acas_ACASXU_run2a_5_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,2
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,I,unsat,7
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,M,unsat,70
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,R,unsat,19
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,S+D,unsat,9
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,S+D+P,unsat,37
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,S+P,unsat,41
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,7
acas_ACASXU_run2a_1_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,I,unsat,27
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,M,unsat,126
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,R,unsat,43
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,S+D,unsat,28
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,S+D+P,unsat,107
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,S+P,unsat,116
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,Neurify,unsat,1
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,27
acas_ACASXU_run2a_3_4_batch_2000_property3,AcasXu3,Virt.-All,unsat,1
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,I,unsat,13
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,M,unsat,45
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,R,unsat,13
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,S+D,unsat,33
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,S+D+P,unsat,65
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,S+P,unsat,80
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_2_5_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,I,unsat,18
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,M,unsat,122
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,R,unsat,37
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,S+D,unsat,12
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,S+D+P,unsat,51
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,S+P,unsat,60
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,12
acas_ACASXU_run2a_5_8_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,I,unsat,30
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,M,unsat,144
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,R,unsat,41
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,S+D,unsat,25
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,S+D+P,unsat,110
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,S+P,unsat,85
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,Neurify,unsat,237
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,25
acas_ACASXU_run2a_3_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,25
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,I,unsat,13
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,M,unsat,79
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,R,unsat,26
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,S+D,unsat,13
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,S+D+P,unsat,43
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,S+P,unsat,44
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_4_9_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,I,unsat,67
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,M,unsat,443
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,R,unsat,141
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,S+D,unsat,89
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,S+D+P,unsat,74
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,S+P,unsat,90
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,67
acas_ACASXU_run2a_3_3_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,I,unsat,8
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,M,unsat,67
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,R,unsat,22
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,S+D,unsat,8
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,S+D+P,unsat,39
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,S+P,unsat,47
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_2_7_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,I,unsat,4
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,M,unsat,23
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,R,unsat,15
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,S+D,unsat,4
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,S+D+P,unsat,28
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,S+P,unsat,22
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,Neurify,unsat,0
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_2_6_batch_2000_property3,AcasXu3,Virt.-All,unsat,0
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,I,sat,4
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,M,sat,1
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,R,sat,5
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,S+D,sat,5
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,S+D+P,sat,56
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,S+P,sat,68
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,Neurify,sat,0
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,Virt.-Marabou,sat,1
acas_ACASXU_run2a_1_8_batch_2000_property4,AcasXu4,Virt.-All,sat,0
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,I,unsat,9
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,M,unsat,45
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,R,unsat,11
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,S+D,unsat,12
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,S+D+P,unsat,68
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,S+P,unsat,84
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,9
acas_ACASXU_run2a_5_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,I,unsat,12
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,M,unsat,20
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,R,unsat,17
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,S+D,unsat,10
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,S+D+P,unsat,21
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,S+P,unsat,27
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_2_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,I,unsat,6
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,M,unsat,52
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,R,unsat,18
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,S+D,unsat,6
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,S+D+P,unsat,63
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,S+P,unsat,60
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_5_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,I,unsat,11
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,M,unsat,37
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,R,unsat,17
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,S+D,unsat,13
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,S+D+P,unsat,60
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,S+P,unsat,72
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,Neurify,unsat,3
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_4_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,3
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,I,unsat,58
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,M,unsat,264
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,R,unsat,100
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,S+D,unsat,30
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,S+D+P,unsat,77
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,S+P,unsat,105
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,30
acas_ACASXU_run2a_1_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,I,unsat,18
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,M,unsat,172
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,R,unsat,72
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,S+D,unsat,19
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,S+D+P,unsat,81
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,S+P,unsat,84
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,18
acas_ACASXU_run2a_2_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,I,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,M,unsat,5
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,R,unsat,6
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,S+D,unsat,4
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,S+D+P,unsat,26
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,S+P,unsat,21
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,3
acas_ACASXU_run2a_5_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,I,unsat,6
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,M,unsat,16
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,R,unsat,10
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,S+D,unsat,7
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,S+D+P,unsat,12
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,S+P,unsat,13
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_4_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,I,unsat,4
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,M,unsat,18
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,R,unsat,11
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,S+D,unsat,4
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,S+D+P,unsat,43
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,S+P,unsat,44
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_2_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,I,unsat,36
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,M,unsat,353
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,R,unsat,86
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,S+D,unsat,30
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,S+D+P,unsat,132
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,S+P,unsat,122
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,30
acas_ACASXU_run2a_1_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,I,unsat,25
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,M,unsat,102
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,R,unsat,83
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,S+D,unsat,55
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,S+D+P,unsat,75
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,S+P,unsat,72
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,25
acas_ACASXU_run2a_4_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,I,unsat,13
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,M,unsat,29
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,R,unsat,10
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,S+D,unsat,10
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,S+D+P,unsat,30
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,S+P,unsat,28
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_3_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,I,unsat,15
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,M,unsat,84
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,R,unsat,18
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,S+D,unsat,19
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,S+D+P,unsat,40
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,S+P,unsat,63
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,Neurify,unsat,4
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,15
acas_ACASXU_run2a_4_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,4
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,I,unsat,29
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,M,unsat,176
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,R,unsat,43
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,S+D,unsat,33
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,S+D+P,unsat,114
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,S+P,unsat,92
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,29
acas_ACASXU_run2a_3_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,I,unsat,10
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,M,unsat,59
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,R,unsat,8
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,S+D,unsat,7
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,S+D+P,unsat,35
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,S+P,unsat,37
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,7
acas_ACASXU_run2a_5_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,I,unsat,11
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,M,unsat,103
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,R,unsat,18
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,S+D,unsat,11
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,S+D+P,unsat,55
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,S+P,unsat,56
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_5_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,I,unsat,26
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,M,unsat,73
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,R,unsat,23
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,S+D,unsat,21
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,S+D+P,unsat,71
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,S+P,unsat,74
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,21
acas_ACASXU_run2a_3_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,I,unsat,14
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,M,unsat,88
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,R,unsat,19
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,S+D,unsat,13
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,S+D+P,unsat,75
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,S+P,unsat,112
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_4_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,I,unsat,27
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,M,unsat,232
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,R,unsat,26
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,S+D,unsat,27
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,S+D+P,unsat,68
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,S+P,unsat,68
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,26
acas_ACASXU_run2a_3_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,I,unsat,6
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,M,unsat,49
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,R,unsat,31
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,S+D,unsat,6
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,S+D+P,unsat,41
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,S+P,unsat,43
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_5_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,I,unsat,10
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,M,unsat,65
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,R,unsat,16
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,S+D,unsat,8
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,S+D+P,unsat,75
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,S+P,unsat,110
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,Neurify,unsat,4
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_3_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,4
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,I,unsat,15
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,M,unsat,89
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,R,unsat,34
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,S+D,unsat,14
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,S+D+P,unsat,77
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,S+P,unsat,37
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,14
acas_ACASXU_run2a_1_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,I,unsat,22
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,M,unsat,35
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,R,unsat,25
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,S+D,unsat,24
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,S+D+P,unsat,63
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,S+P,unsat,60
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,22
acas_ACASXU_run2a_4_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,I,unsat,15
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,M,unsat,112
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,R,unsat,28
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,S+D,unsat,11
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,S+D+P,unsat,53
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,S+P,unsat,72
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,11
acas_ACASXU_run2a_2_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,I,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,M,sat,2
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,R,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,S+D,sat,3
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,S+D+P,sat,9
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,S+P,sat,10
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,Neurify,sat,0
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,Virt.-Marabou,sat,2
acas_ACASXU_run2a_1_9_batch_2000_property4,AcasXu4,Virt.-All,sat,0
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,I,unsat,7
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,M,unsat,62
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,R,unsat,22
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,S+D,unsat,6
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,S+D+P,unsat,40
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,S+P,unsat,33
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,6
acas_ACASXU_run2a_3_7_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,I,unsat,10
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,M,unsat,86
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,R,unsat,19
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,S+D,unsat,14
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,S+D+P,unsat,86
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,S+P,unsat,60
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,Neurify,unsat,3
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_4_4_batch_2000_property4,AcasXu4,Virt.-All,unsat,3
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,I,unsat,11
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,M,unsat,33
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,R,unsat,24
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,S+D,unsat,9
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,S+D+P,unsat,29
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,S+P,unsat,28
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,9
acas_ACASXU_run2a_5_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,I,unsat,12
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,M,unsat,47
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,R,unsat,12
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,S+D,unsat,10
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,S+D+P,unsat,53
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,S+P,unsat,43
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,10
acas_ACASXU_run2a_5_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,I,unsat,12
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,M,unsat,182
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,R,unsat,83
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,S+D,unsat,21
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,S+D+P,unsat,47
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,S+P,unsat,54
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,12
acas_ACASXU_run2a_3_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,I,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,M,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,R,sat,4
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,S+D,sat,3
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,S+D+P,sat,22
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,S+P,sat,22
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,Neurify,sat,0
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,Virt.-Marabou,sat,2
acas_ACASXU_run2a_1_7_batch_2000_property4,AcasXu4,Virt.-All,sat,0
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,I,unsat,365
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,M,unsat,1278
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,R,unsat,305
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,S+D,unsat,631
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,S+D+P,unsat,375
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,S+P,unsat,476
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,305
acas_ACASXU_run2a_1_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,I,unsat,4
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,M,unsat,33
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,R,unsat,10
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,S+D,unsat,4
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,S+D+P,unsat,31
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,S+P,unsat,31
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,4
acas_ACASXU_run2a_4_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,I,unsat,39
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,M,unsat,133
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,R,unsat,46
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,S+D,unsat,48
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,S+D+P,unsat,148
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,S+P,unsat,146
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,39
acas_ACASXU_run2a_2_8_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,I,unsat,142
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,M,unsat,893
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,R,unsat,311
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,S+D,unsat,139
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,S+D+P,unsat,248
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,S+P,unsat,219
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,139
acas_ACASXU_run2a_1_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,I,unsat,9
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,M,unsat,42
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,R,unsat,16
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,S+D,unsat,8
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,S+D+P,unsat,40
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,S+P,unsat,45
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,Neurify,unsat,1
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_2_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,1
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,I,unsat,17
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,M,unsat,164
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,R,unsat,104
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,S+D,unsat,19
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,S+D+P,unsat,79
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,S+P,unsat,75
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,17
acas_ACASXU_run2a_3_5_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,I,unsat,39
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,M,unsat,166
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,R,unsat,83
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,S+D,unsat,42
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,S+D+P,unsat,83
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,S+P,unsat,94
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,Neurify,unsat,3
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,39
acas_ACASXU_run2a_2_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,3
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,I,unsat,24
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,M,unsat,164
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,R,unsat,84
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,S+D,unsat,20
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,S+D+P,unsat,67
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,S+P,unsat,84
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,Neurify,unsat,5
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,20
acas_ACASXU_run2a_5_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,5
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,I,unsat,341
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,M,unsat,1001
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,R,unsat,291
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,S+D,unsat,215
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,S+D+P,unsat,272
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,S+P,unsat,352
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,Neurify,unsat,2
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,215
acas_ACASXU_run2a_1_2_batch_2000_property4,AcasXu4,Virt.-All,unsat,2
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,I,unsat,16
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,M,unsat,85
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,R,unsat,24
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,S+D,unsat,13
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,S+D+P,unsat,55
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,S+P,unsat,52
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,13
acas_ACASXU_run2a_2_6_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,I,unsat,9
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,M,unsat,16
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,R,unsat,13
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,S+D,unsat,8
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,S+D+P,unsat,24
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,S+P,unsat,25
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,Neurify,unsat,5
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,8
acas_ACASXU_run2a_4_1_batch_2000_property4,AcasXu4,Virt.-All,unsat,5
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,I,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,M,unsat,6
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,R,unsat,4
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,S+D,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,S+D+P,unsat,9
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,S+P,unsat,10
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,3
acas_ACASXU_run2a_2_9_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,I,unsat,7
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,M,unsat,20
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,R,unsat,24
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,S+D,unsat,5
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,S+D+P,unsat,18
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,S+P,unsat,21
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,Neurify,unsat,0
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,Virt.-Marabou,unsat,5
acas_ACASXU_run2a_3_3_batch_2000_property4,AcasXu4,Virt.-All,unsat,0
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,I,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,S+D,unsat,2812
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,S+D+P,unsat,2916
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,S+P,timeout,3600
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,Neurify,unsat,55
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,Virt.-Marabou,unsat,2812
acas_ACASXU_run2a_4_7_batch_2000_property1,AcasXu1,Virt.-All,unsat,55
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,I,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,S+D,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,S+D+P,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,S+P,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,Neurify,unsat,56
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,Virt.-Marabou,timeout,3600
acas_ACASXU_run2a_4_6_batch_2000_property1,AcasXu1,Virt.-All,unsat,56
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,I,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,M,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,R,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,S+D,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,S+D+P,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,S+P,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,Neurify,unsat,32
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,Virt.-Marabou,timeout,3600
acas_ACASXU_run2a_4_9_batch_2000_property1,AcasXu1,Virt.-All,unsat,32
aesthetic_dummy,AcasXu1,I,unsat,3599
aesthetic_dummy,AcasXu1,M,unsat,3599
aesthetic_dummy,AcasXu1,R,unsat,3599
aesthetic_dummy,AcasXu1,S+D,unsat,3599
aesthetic_dummy,AcasXu1,S+P,unsat,3599
aesthetic_dummy,AcasXu1,S+D+P,unsat,3599
aesthetic_dummy,AcasXu1,Neurify,unsat,3599
aesthetic_dummy,AcasXu1,Virt.-Marabou,unsat,3599
aesthetic_dummy,AcasXu1,Virt.-All,unsat,3599

